A Tutorial on Distance Metric Learning: Mathematical Foundations, Algorithms, Experimental Analysis, Prospects and Challenges (with Appendices on Mathematical Background and Detailed Algorithms Explanation)

Distance metric learning is a branch of machine learning that aims to learn distances from the data, which enhances the performance of similarity-based algorithms. This tutorial provides a theoretical background and foundations on this topic and a comprehensive experimental analysis of the most-known algorithms. We start by describing the distance metric learning problem and its main mathematical foundations, divided into three main blocks: convex analysis, matrix analysis and information theory. Then, we will describe a representative set of the most popular distance metric learning methods used in classification. All the algorithms studied in this paper will be evaluated with exhaustive testing in order to analyze their capabilities in standard classification problems, particularly considering dimensionality reduction and kernelization. The results, verified by Bayesian statistical tests, highlight a set of outstanding algorithms. Finally, we will discuss several potential future prospects and challenges in this field. This tutorial will serve as a starting point in the domain of distance metric learning from both a theoretical and practical perspective.

==> Tutorial DML Appendix/results/basic-experiments-test-3nn.csv <==
,Euclidean,LDA,ITML,DMLMJ,NCA,LMNN,LSI,DML_eig,MCML,LDML
appendicitis,0.8339393939393941,0.8522727272727273,0.8604545454545456,0.8256060606060608,0.8504545454545454,0.8422727272727274,0.8630303030303029,0.8622727272727275,0.8513636363636363,0.8422727272727274
balance,0.8082370543845953,0.8992362737444705,0.8943976060369503,0.8191126723913609,0.958415300546448,0.8175227686703097,0.928073119958366,0.8945016913869372,0.8737600832682799,0.8895537340619308
bupa,0.6546218487394959,0.6465546218487395,0.6281512605042017,0.6776470588235295,0.5994117647058823,0.6342857142857143,0.6284033613445379,0.612016806722689,0.5742857142857142,0.5854621848739496
cleveland,0.5468327572964671,0.5502668970814133,0.5523617511520738,0.5636962365591397,0.5436779953917051,0.5803494623655914,0.5722196620583718,0.5829406682027649,0.5785771889400922,0.5972839861751151
glass,0.7015138967312881,0.6231529581529581,0.6549294184076793,0.7041577263316394,0.6917667356797791,0.706733483907397,0.6235667231319405,0.6263708513708514,0.5850100382709079,0.6063344626388105
hepatitis,0.8325396825396826,0.8609126984126985,0.8815476190476189,0.8894841269841269,0.8325396825396826,0.8418650793650795,0.913095238095238,0.9176587301587302,0.8829365079365079,0.8547619047619047
ionosphere,0.8550000000000001,0.8394724556489261,0.8862044817927169,0.8605508870214752,0.9084313725490196,0.8859617180205417,0.8768067226890756,0.8741176470588234,0.8630065359477124,0.8512324929971988
iris,0.9533333333333334,0.9533333333333334,0.9733333333333332,0.9666666666666666,0.9666666666666668,0.94,0.98,0.96,0.9466666666666668,0.96
monk-2,0.965536595187758,0.9561285613611196,0.9352385986106916,0.9724604852511828,1.0,0.9816571025873352,1.0,0.990909090909091,0.967696063626296,0.9495771670190274
newthyroid,0.953896103896104,0.9586580086580088,0.93982683982684,0.9448051948051949,0.9722943722943724,0.9725108225108224,0.9634199134199134,0.9629870129870132,0.9582251082251084,0.9675324675324676
sonar,0.8370129870129871,0.7782251082251082,0.8120562770562769,0.8361471861471861,0.8703896103896105,0.8742424242424243,0.8506709956709957,0.7975541125541126,0.8563419913419914,0.7886796536796538
wine,0.9606746646026832,0.9888888888888888,0.977375730994152,0.9662302201582388,0.9882352941176472,0.9832989336085312,0.9662302201582388,0.9767221362229104,0.9832989336085312,0.9888888888888888
movement_libras,0.8139444720977822,0.6642138156075439,0.7992207289419833,0.864980366130192,0.8319390520435818,0.802009844588242,0.7440550854488137,0.7872424091587855,0.8073132017034457,0.7360959017753442
pima,0.7396616541353385,0.7525974025974026,0.7149692412850308,0.7422590567327411,0.7370129870129871,0.7278366370471634,0.7395762132604238,0.7266575529733424,0.7239747095010253,0.7240088858509911
vehicle,0.7125819878894979,0.7623293259789684,0.7516212808545296,0.7551801020006852,0.7550082371651172,0.675791761448957,0.6666903008153626,0.6501053042228447,0.7369378893573024,0.7170772692623715
vowel,0.9787878787878788,0.9777777777777776,0.9535353535353536,0.9808080808080808,0.9808080808080808,0.9777777777777776,0.9474747474747472,0.6757575757575757,0.8737373737373737,0.9090909090909092
wdbc,0.9716791979949876,0.9664462881341284,0.9664149598133264,0.9648150548785758,0.9700792930602368,0.9630282603059376,0.9682924984875984,0.9507173105176736,0.9648755509463314,0.9438207587935356
wisconsin,0.9678589151429552,0.9677943403188659,0.959034749526027,0.9678589151429552,0.9648312147701392,0.9663237520835718,0.9722061050247482,0.9707148401216424,0.9546229848201448,0.9663457011617104
banana,0.8555852247441033,0.6469425901201603,0.8556030262572322,0.8565198041833556,0.8583889630618604,0.8582999554962173,0.8517935024477081,0.6878593680462839,0.6102091677792613,0.6319715175789942
digits,0.9866662327521298,0.9683191912765908,0.9728407029342534,0.9833995677942576,0.9894266055934436,0.9860955924232766,0.910253606520571,0.8168433041305561,0.9688480753223706,0.981637922513838
letter,0.7208266863038832,0.7967510926561698,0.7195014958530374,0.8204611825259249,0.8610292522373884,0.7162474731494659,0.5496631630210395,0.321459529883002,0.7534772504721563,0.6372510771490421
magic,0.8050860134629769,0.7361793372319688,0.8061441270424462,0.8071885793599763,0.8145266598724852,0.7945538949176315,0.7924209884805089,0.7525395075822192,0.7766728484970423,0.6951870368183402
optdigits,0.9777322093461612,0.9512719372043362,0.9669625368614059,0.97612899681637,0.975929972676668,0.984048130009908,0.9306083614070552,0.8022712128868505,0.9591121888729834,0.9591642861639634
page-blocks,0.9495550446270672,0.9679084533388744,0.9614773223021532,0.9504896240663196,0.9577391633252048,0.9439654929730382,,0.9522999206013868,0.9642045908551096,0.9404899626540716
phoneme,0.7992849339951287,0.7243240732801738,0.7770867669521533,0.8002280081676464,0.7936864284330631,0.794612195578928,0.7668671264937235,0.7483385254413293,0.7632825078357959,0.7112475031835402
ring,0.6432742460307177,0.7101040706505712,0.7352600408928309,0.6453059311880022,0.8459505732276587,0.6615728932603334,0.8162109719636085,0.7223033127635238,0.8223606910567599,0.5648647723192306
satimage,0.8564967727503554,0.8387036512915127,0.8341633839623321,0.8643278441978058,0.8511413648650162,0.8558455932227274,0.8465196467244859,0.8130180079903567,0.8171490254324258,0.5501177243624283
segment,0.9020408163265308,0.9370748299319728,0.926530612244898,0.9081632653061226,0.9187074829931972,0.8928571428571429,0.8853741496598639,0.9068027210884354,0.9319727891156464,0.8710884353741497
spambase,0.8654805221502724,0.8871271456470347,0.8766820844896701,0.8525737485866995,0.9154866892794736,0.9070747250488232,0.911140918902251,0.9046654332408264,0.9047579401788468,0.8982783430979546
texture,0.961818181818182,0.9981818181818184,0.9754545454545454,0.9854545454545456,0.98,0.921818181818182,0.94,0.9009090909090908,0.9745454545454546,0.8718181818181818
thyroid,0.9319483693627528,0.9450863348979788,0.9402966706048896,0.9361249481112496,0.9395686315206864,0.9319578823003479,0.9354207911570924,0.9485682696299136,0.9320058461325584,0.9583827606944044
titanic,0.7583921438084212,0.7804638216182745,0.7609329779074928,0.7587335677235568,0.6764106007202141,0.6964114633415053,,0.733134782686345,0.7253008568356594,0.7341124363176299
twonorm,0.9595002720841648,0.9750181389443132,0.9669145655722838,0.9561218937057864,0.9790721929983676,0.9756983493560674,0.9770451659713404,0.9810992200253944,0.9730001813894432,0.9804235443497188
winequality-red,0.5865628129781313,0.5733701938437104,0.5828876746539111,0.5860755161456166,0.5766141670759929,0.5772340594707283,0.580988527487373,0.5292397882964798,0.5611318310651966,0.5471969120857882


==> Tutorial DML Appendix/results/basic-experiments-test-5nn.csv <==
,Euclidean,LDA,ITML,DMLMJ,NCA,LMNN,LSI,DML_eig,MCML,LDML
appendicitis,0.8613636363636366,0.8713636363636365,0.8613636363636366,0.8613636363636366,0.8504545454545454,0.8630303030303029,0.9004545454545456,0.8813636363636365,0.8713636363636365,0.9013636363636364
balance,0.8320192557897477,0.8914311735623212,0.9086039552432992,0.8576268540202966,0.9536260733801716,0.8558808222742649,0.9392362737444704,0.9008756180067656,0.9135219880301848,0.8993676814988291
bupa,0.6142857142857142,0.6405882352941177,0.6380672268907563,0.6602521008403361,0.6544537815126049,0.6375630252100841,0.6342857142857143,0.6118487394957983,0.5681512605042016,0.603109243697479
cleveland,0.5700172811059907,0.5828264208909371,0.5594748463901689,0.5661002304147466,0.5382133256528417,0.5704637096774194,0.5809466205837174,0.5979157066052226,0.5999759984639017,0.6086463133640553
glass,0.6662943095551791,0.6122394755003451,0.6048293493945668,0.7050668172407304,0.668343685300207,0.6696163498337411,0.6288019951063429,0.6181297446514838,0.6129914047305351,0.6123790702051571
hepatitis,0.8579365079365079,0.8623015873015873,0.8658730158730158,0.9069444444444444,0.8418650793650795,0.8529761904761906,0.8436507936507937,0.8561507936507937,0.88015873015873,0.8797619047619047
ionosphere,0.8491176470588234,0.8541783380018673,0.8461764705882352,0.8550793650793652,0.8883333333333333,0.8828571428571429,0.8803221288515406,0.8686414565826329,0.863249299719888,0.8568720821661998
iris,0.96,0.9533333333333334,0.9733333333333332,0.9733333333333334,0.9533333333333334,0.96,0.98,0.9466666666666668,0.9466666666666668,0.98
monk-2,0.9678621765831068,0.910462599416088,0.9469772475586429,0.970134903855834,1.0,0.9724604852511828,1.0,0.952058793919259,0.9586076713983691,0.9246828752642706
newthyroid,0.9400432900432901,0.9584415584415584,0.9259740259740259,0.9400432900432901,0.9772727272727272,0.9675324675324676,0.967965367965368,0.9629870129870132,0.9582251082251084,0.9629870129870132
sonar,0.8217965367965367,0.7544155844155844,0.7932251082251083,0.8401731601731601,0.8799350649350649,0.8403896103896104,0.8258874458874459,0.8023160173160173,0.8120562770562769,0.7739177489177489
wine,0.9551191090471276,0.9944444444444444,0.977375730994152,0.9714933780529756,0.9882352941176472,0.9885620915032679,0.9714933780529756,0.9884868421052632,0.9947368421052633,0.9944444444444444
movement_libras,0.773546264034069,0.6610491676345335,0.7634610917537746,0.7956705934406283,0.7924832697306565,0.7717222498755602,0.7207217521154803,0.7767734085504121,0.7878220231181904,0.7007217521154804
pima,0.7422761449077239,0.7630724538619276,0.7345522898154477,0.7396616541353385,0.7539644565960356,0.7344326725905674,0.7461209842788791,0.7474025974025975,0.7383116883116884,0.7500170881749829
vehicle,0.7161360460646478,0.7680118752391991,0.7302700145998848,0.7787985519297072,0.7585670106461491,0.7020694645290408,0.6712687345711679,0.6784576235895885,0.7441668291396543,0.7207628522641689
vowel,0.9515151515151516,0.9444444444444444,0.9141414141414144,0.9565656565656564,0.9636363636363636,0.9494949494949496,0.9242424242424242,0.6878787878787878,0.8191919191919192,0.8707070707070708
wdbc,0.9664462881341284,0.966569440843488,0.9716781177080632,0.966568360556564,0.9753737792757756,0.9629666839512576,0.9753111226341716,0.9595508166969148,0.968292498487598,0.9490536686543946
wisconsin,0.9765971930628188,0.9692649285541602,0.9619765622017789,0.9751266048275248,0.9677943403188658,0.9721634792787978,0.96926492855416,0.973677329465206,0.9663883269076612,0.9678162893970048
banana,0.8838184245660882,0.6714552736982643,0.8828660436137072,0.8847530040053405,0.8780863373386738,0.8743480195816644,0.8790743213173121,0.6725856697819315,0.6199643969737427,0.6358166444147753
digits,0.9866877554475388,0.9689214574594716,0.9722482654768694,0.981137556323804,0.9894021743825718,0.9899884388099242,0.9075021388963446,0.8268709693290044,0.9683594518783571,0.9738648807433046
letter,0.7134852192219807,0.8007793682930311,0.7179488814746915,0.8047592393306939,0.8408780605831959,0.7332926538532442,0.5530298003483918,0.3333580904110852,0.7584408170125733,0.613296643887624
magic,0.8103353934574656,0.7445949953417575,0.8087702531488699,0.8171499137605502,0.8250282046010897,0.8066676289327159,0.8024155647991416,0.7667307739972385,0.7877062201752199,0.7183175215525726
optdigits,0.9767938103201664,0.9574932865096945,0.9644131701651216,0.9743865725739458,0.9741734241404584,0.9803804306900348,0.933163277633576,0.8259274534937926,0.9598998340730328,0.9609863747011346
page-blocks,0.9477360945786736,0.9669904041913816,0.9587237928145071,0.9486291187011414,0.962411442566634,0.9485962168976833,,0.9468370475422692,0.9623610749564622,0.9487737222775378
phoneme,0.8205483628187906,0.7427145356794675,0.7918597432208853,0.8251952994750733,0.7955389154051591,0.8177274762544418,0.7732803325489599,0.7492647689273773,0.7816824176487213,0.7280869225566129
ring,0.6108866056852635,0.7391360062980389,0.7156056309699645,0.61562105524234,0.8520181734946835,0.6358645489757666,0.8081207560114559,0.7472995800896088,0.8162520313766718,0.5756755831300413
satimage,0.8558404477281771,0.8442741075433856,0.8489373087137198,0.8635641165394758,0.8620560276320786,0.8598462010730389,0.8466009601149083,0.8208250026785346,0.8202844117947793,0.5773680912684819
segment,0.8826530612244898,0.9282312925170068,0.9105442176870748,0.8925170068027212,0.9051020408163266,0.9098639455782314,0.8734693877551021,0.8948979591836735,0.9275510204081632,0.8653061224489796
spambase,0.8613218213588242,0.8936488847774694,0.8875537054167951,0.8654784664405385,0.9219159214718882,0.9092486380923012,0.9198365710761641,0.9068835440435812,0.915722068043992,0.9047075752903689
texture,0.9490909090909091,0.9981818181818184,0.9727272727272728,0.9872727272727272,0.9781818181818184,0.9345454545454546,0.9372727272727271,0.9036363636363636,0.971818181818182,0.8718181818181818
thyroid,0.9319435131078968,0.9416377952336856,0.938917294653596,0.9361152356015368,0.9458382561122288,0.9326666959372438,0.937508980745282,0.94925340070888,0.9410006279869296,0.9632201892475863
titanic,0.7547557801720576,0.7786492907675991,0.7707037683864819,0.7587335677235568,0.7352730738634156,0.7793400735695573,,0.7909210594064001,0.7746858775015084,0.7914797186242772
twonorm,0.9675993107201162,0.9804235443497188,0.9709686196263378,0.9703065481588972,0.9790721929983672,0.9770542354434972,0.98177489570107,0.9804190096136406,0.9750317431525486,0.9770451659713404
winequality-red,0.5928245509206345,0.5570905023380173,0.5910084903201268,0.6059658695167467,0.5797632993350382,0.5840930375870423,0.5947027529055267,0.5535256906453523,0.5711253405175793,0.5665211956986198


==> Tutorial DML Appendix/results/basic-experiments-test-7nn.csv <==
,Euclidean,LDA,ITML,DMLMJ,NCA,LMNN,LSI,DML_eig,MCML,LDML
appendicitis,0.8813636363636365,0.8522727272727273,0.8813636363636365,0.8713636363636365,0.8513636363636365,0.8713636363636365,0.9004545454545456,0.8804545454545455,0.8713636363636365,0.8804545454545455
balance,0.8799804839968773,0.9026736924277908,0.9231524850377306,0.8991074681238616,0.9567486338797814,0.9007194899817849,0.9504514702055684,0.9041022638563622,0.9375422846734324,0.900927660681759
bupa,0.6289075630252101,0.6494117647058825,0.663781512605042,0.6519327731092437,0.6894117647058824,0.6202521008403361,0.6227731092436974,0.5970588235294118,0.5915126050420167,0.6086554621848741
cleveland,0.5871831797235022,0.5994153225806451,0.5889391321044547,0.5731355606758832,0.5612970430107527,0.5972129416282641,0.5837192780337942,0.6123387096774193,0.6037490399385559,0.6061050307219661
glass,0.6743189660580965,0.6488631658196875,0.5948265261308741,0.6948660518225737,0.655877407616538,0.6473219775393688,0.6056013551665724,0.6058394504046679,0.6025930108538804,0.5992016437668609
hepatitis,0.8972222222222221,0.8498015873015874,0.8686507936507937,0.8547619047619047,0.8783730158730159,0.8547619047619047,0.8658730158730158,0.8561507936507937,0.8912698412698411,0.9051587301587304
ionosphere,0.8463398692810458,0.8655322128851539,0.8433986928104575,0.8347385620915032,0.8768113912231559,0.8775443510737629,0.8747665732959851,0.8658636788048553,0.8631699346405229,0.8596498599439777
iris,0.9666666666666666,0.9733333333333334,0.9733333333333332,0.9666666666666666,0.9666666666666666,0.9666666666666666,0.9533333333333334,0.96,0.94,0.98
monk-2,0.8984521292660828,0.9147437833484344,0.911922379945636,0.9493053458169736,1.0,0.9655894493103796,1.0,0.9562342696063626,0.9633142051746704,0.9520084566596194
newthyroid,0.9305194805194804,0.9632034632034632,0.9445887445887446,0.9305194805194804,0.9772727272727272,0.9629870129870131,0.9725108225108224,0.9677489177489178,0.9629870129870132,0.9677489177489178
sonar,0.7877489177489178,0.7734632034632034,0.7925324675324676,0.8172727272727272,0.8463419913419914,0.8451948051948053,0.7977922077922078,0.7975541125541126,0.8120562770562769,0.7932034632034632
wine,0.9603478672170622,1.0,0.9829312865497076,0.977375730994152,0.9941176470588236,0.9774509803921568,0.9662302201582388,0.9826044891640868,0.9947368421052633,0.9944444444444444
movement_libras,0.7420496653946131,0.6371362203417952,0.7624478734583264,0.7409031580111719,0.7811553564515237,0.7401902549637741,0.6754582158066479,0.7456269011669708,0.7511199601791936,0.6650600077429345
pima,0.7395933014354067,0.7643711551606289,0.7514354066985647,0.735697197539303,0.7526999316473002,0.7343643198906358,0.7500170881749829,0.7435064935064934,0.7318181818181818,0.7617737525632263
vehicle,0.7091883019908345,0.7632616125402385,0.7562270743914566,0.7646648973334388,0.7560856437375023,0.6970379461094282,0.6736349816871168,0.6750553347103386,0.7336206824370843,0.7266615619998931
vowel,0.914141414141414,0.9171717171717172,0.8818181818181816,0.9363636363636364,0.9363636363636364,0.9171717171717172,0.8808080808080808,0.6989898989898989,0.7959595959595961,0.8424242424242424
wdbc,0.9699863883847549,0.9700177167055573,0.9717396940627432,0.9595508166969148,0.975312202921096,0.964752398236972,0.9753111226341716,0.9630595886267392,0.9701084608071904,0.9508080546193071
wisconsin,0.9707361529946176,0.9648744767212529,0.9634471504370729,0.9722067412299118,0.9692436156811848,0.972184792151773,0.9692436156811848,0.973677329465206,0.9678369660648164,0.973677329465206
banana,0.8875567423230974,0.6895149087672452,0.8933066310636404,0.8894437027147308,0.8894437027147308,0.8838540275923454,0.8913306631063641,0.6754606141522028,0.6237027147307522,0.6640320427236316
digits,0.9844192002285256,0.9677785792042128,0.9711366334071286,0.9789393862219437,0.9866111973003544,0.9877071869920024,0.9019311898132628,0.8262530238973739,0.9627784388452276,0.9710586478900052
letter,0.7060751114259392,0.7849965529246807,0.7013129446230097,0.7926245912042472,0.8191120756981615,0.7127738340437654,0.5567968332598425,0.3447971204376217,0.7483550783906717,0.6127919810229581
magic,0.8192469393378735,0.7482736947079742,0.8187592308286715,0.8318455096438011,0.8302941472354533,0.8056094278745146,0.8150196462651683,0.7787918895551853,0.7876841463752458,0.7151539115385905
optdigits,0.9750532069326456,0.9575536535506308,0.9600451867829641,0.9698190104382184,0.974096400323665,0.9821904225000264,0.9303573883905952,0.8225444756097844,0.9642978868976644,0.9563969331311236
page-blocks,0.9450255150975378,0.9696924889392524,0.9605586551998282,0.9458253803833844,0.9614682096140555,0.9439991715113898,,0.9439996306861608,0.9623360499314371,0.9496738464435456
phoneme,0.8177443069409115,0.7335232342863313,0.8047380764113166,0.8158924550890596,0.8047984922245404,0.8233089923499767,0.7871700153381538,0.7483561500281042,0.780790788215979,0.7307358503148609
ring,0.595341098529018,0.7520107389953986,0.6987041143321104,0.5919579386262033,0.8439098802953071,0.6162601445439413,0.7993640572499634,0.7506823698098867,0.8027380242864423,0.5817566642111225
satimage,0.8613985057831419,0.8474172764739878,0.8411544434584906,0.8605930096271521,0.8606126611783199,0.8621848059044396,0.8504079185403892,0.8270931719350878,0.8263561034803469,0.6038072129605906
segment,0.8748299319727891,0.9282312925170071,0.9231292517006804,0.8972789115646259,0.9037414965986394,0.9023809523809524,0.8731292517006803,0.8819727891156462,0.9299319727891158,0.8537414965986395
spambase,0.8396248329735843,0.9046150683523488,0.8808870387501285,0.8503535820742112,0.9263583102065988,0.9003659163326139,0.917708911501696,0.9046613218213588,0.9134073388837496,0.9048021379381229
texture,0.9454545454545455,0.9972727272727272,0.9754545454545454,0.989090909090909,0.9781818181818182,0.9445454545454546,0.93,0.8972727272727272,0.9745454545454546,0.8636363636363636
thyroid,0.929189417888048,0.9451199295377378,0.9396117390980404,0.9368432746857402,0.9458382561122288,0.9292181562729508,0.9375233499377336,0.9471890932507371,0.9410054842417857,0.9653037221530372
titanic,0.7529595041589141,0.7816795937979022,0.7923905153744336,0.7587335677235568,0.7776205847806243,0.7802254637845565,,0.7909210594064001,0.7912003890153386,0.7914797186242772
twonorm,0.9709731543624158,0.9804235443497188,0.9730001813894432,0.97165336477417,0.9804190096136404,0.9797387992018864,0.979067658262289,0.9804235443497188,0.9750408126247052,0.979067658262289
winequality-red,0.577217984143411,0.5664897931659517,0.5797154420565687,0.5928525247531921,0.5772191654752573,0.5802015058756109,0.5946721357326442,0.5590803191735739,0.5815769548639393,0.5628815240921805


==> Tutorial DML Appendix/results/basic-experiments-train-3nn.csv <==
,Euclidean,LDA,ITML,DMLMJ,NCA,LMNN,LSI,DML_eig,MCML,LDML
appendicitis,0.8428700074654722,0.8428590425531916,0.8533307670772675,0.8490980776409108,0.8700522583053379,0.8407647443075774,0.8659077547592385,0.8585169372900336,0.8502610582306831,0.8669715845464726
balance,0.8049738227671792,0.8885208277634122,0.8986691758393075,0.8286273414049445,0.9592845016263613,0.8202706451146741,0.9182263618135816,0.8947507992208475,0.8816059140444205,0.8874759105801807
bupa,0.62318742868997,0.6338201431386785,0.646671507105072,0.6660149362099367,0.6943688414064931,0.6099595477647547,0.6363976765895654,0.599345503578467,0.5716533554610518,0.5826252463437402
cleveland,0.5570905590609685,0.5694297556618273,0.54881703351274,0.5626820877438519,0.6804253378583283,0.5780163411721901,0.5518229553881124,0.5896147753139932,0.5978394904923888,0.5784274199933508
glass,0.6759954001409563,0.6235873509417327,0.6453720957036742,0.7092170562146151,0.7065673956701759,0.67805697498113,0.6495437696340881,0.6407301370542847,0.6319325027050136,0.6242128603493646
hepatitis,0.8236869466417991,0.9402909083113598,0.9002392972752803,0.8821239843934229,0.9569396209831283,0.9514030913027632,0.9139379274122664,0.9125479666430852,0.9250305485883338,0.9458084121165348
ionosphere,0.8569176666926538,0.883498183125025,0.8771560091246231,0.8752692543428477,0.9534715907686396,0.9281338668918032,0.8898363703319181,0.890449252682212,0.9053418342672824,0.8907807396674545
iris,0.9533333333333334,0.9681481481481482,0.9703703703703702,0.9585185185185184,0.9755555555555556,0.948148148148148,0.9703703703703702,0.9585185185185184,0.9688888888888888,0.9807407407407408
monk-2,0.95782129428977,0.9451885413502568,0.922360098315628,0.970936502564918,1.0,0.9812226256415691,1.0,0.9878991626047254,0.9665636656208568,0.9382039593989344
newthyroid,0.942118476577106,0.9596923241279848,0.94520057689226,0.9436648683296832,0.9700389936435021,0.9658965867207948,0.9591928849954596,0.960218471235511,0.9565888574328294,0.9509134127450456
sonar,0.8317405248740789,0.9011685550241808,0.8435082281493118,0.909724796513726,0.9823556938842176,0.9941233359881672,0.8530995489229574,0.8547039799260316,0.8755513061904114,0.8766292971297209
wine,0.9606825534272896,0.9968826672193504,0.9900153832687332,0.9812769813056932,0.9956287852317728,0.9956287852317728,0.983757423973448,0.9975037852317729,0.9975193140863432,0.9956326672193504
movement_libras,0.797237797006064,0.8685899288771004,0.8038656663093962,0.8460657307236751,0.8516187103480595,0.8065926606441076,0.7351641932127573,0.7970400646894715,0.8063901284557676,0.7256027718939351
pima,0.7372715257271442,0.7259847920831835,0.7148444492776658,0.7366932819152942,0.7841444082882308,0.7290215654618002,0.7206296060831667,0.7174466509958759,0.7173017240658174,0.7285924311753929
vehicle,0.7077737518167333,0.769893403640285,0.7625313880827829,0.7643807249336959,0.8186149431673764,0.685582288909565,0.6590454623202741,0.6506394209489357,0.7398192862235835,0.7186627246838714
vowel,0.9699214365881034,0.9680134680134681,0.9423120089786756,0.9751964085297418,0.9799102132435468,0.9693602693602694,0.9436588103254768,0.6719416386083052,0.8558922558922557,0.8885521885521885
wdbc,0.967973647285308,0.9732451886053128,0.971490813071253,0.9669982254735487,0.9751994572737972,0.9638732210031836,0.9705130949817942,0.9546939037984516,0.9714904219142796,0.9476633899186228
wisconsin,0.9694160512959672,0.9663260890350348,0.9609538804724312,0.969578916885662,0.972345525359945,0.9692534479503176,0.968440175856558,0.9673009000215644,0.9585185567325872,0.9650255348316841
banana,0.8543978508210501,0.6504225290210578,0.8536646467754077,0.8550267823297055,0.8553411382078089,0.8574373568175451,0.8535599347335227,0.6718994852298885,0.6282005021343456,0.6268432011339227
digits,0.9878814343502418,0.9769375423870136,0.9798416309158438,0.9869553185453442,0.998083514267372,0.9993200707045624,0.9264847235692504,0.8269335140869634,0.9734773635724604,0.9797195270426479
letter,0.7174012513737915,0.795516499371835,0.7161182090812286,0.816352801757486,0.8565087291180931,0.7048578477530889,0.5396355664634892,0.3191370079991914,0.7600909622599643,0.6216999864306845
magic,0.8070300645649671,0.7436206791526431,0.8069118779450168,0.8161981020822797,0.8396683646762343,0.7979803493067534,0.7946574888117637,0.7508607725641776,0.7738074818102529,0.7077168737335743
optdigits,0.9756490795649312,0.9671693853465612,0.973189119844936,0.9770334744893182,0.9956618604407944,0.9986188216388868,0.9398617286048688,0.8164023137704464,0.9761410405375978,0.9596768273268296
page-blocks,0.9495977454212141,0.9697985446140042,0.9614331550919096,0.9515373579592432,0.9637762445846254,0.9459265580421604,,0.9515335044239018,0.9613321544496028,0.9438835475716701
phoneme,0.7957654794648034,0.7321454343103964,0.7853869991151131,0.796073276641553,0.8044019613030933,0.7928880951386561,0.76421281474869,0.7361461592869485,0.7654466451066952,0.7320366394106991
ring,0.6410661141774705,0.7289016709761875,0.7290512574147016,0.6440699634249571,0.9267264226981944,0.6750758671995178,0.8331085037471861,0.7308587523993648,0.8315332783521111,0.5634384367881792
satimage,0.8585486373790697,0.8541552782573033,0.8495796721877878,0.8669997656358983,0.8764676019434491,0.8565687020263191,0.8490686899566559,0.8153570659219349,0.8246691313584288,0.5427129204816094
segment,0.8970581113801452,0.9353066989507668,0.9357142857142856,0.907130750605327,0.9451170298627928,0.9076230831315576,0.8898789346246974,0.90954802259887,0.9367312348668281,0.8818805488297012
spambase,0.8500084064369208,0.9215014981496678,0.8801952886466031,0.8635320944796133,0.9391308730729496,0.9215014784195559,0.9210189602146523,0.907731008957048,0.91763033042441,0.9229513189086486
texture,0.9560606060606059,0.9983838383838384,0.98010101010101,0.9864646464646464,0.9843434343434344,0.9180808080808079,0.9333333333333332,0.8979797979797979,0.9740404040404042,0.8658585858585857
thyroid,0.9313286953197216,0.9375042249089508,0.9397415225567032,0.9355725271696552,0.9459909923742141,0.9320231408675635,0.9357283379278069,0.945837386663976,0.9377340362144468,0.9587951796580464
titanic,0.7607268578824895,0.7727887830195772,0.7682880520299757,0.7612033933252007,0.5709486154629249,0.6018354059520284,,0.7107762882050448,0.715032296447341,0.7108291746331767
twonorm,0.9609876005037294,0.9778680030367952,0.9685649452903768,0.9612874502409386,0.981769090921379,0.9778682283183407,0.9776425525300244,0.9782431531306248,0.9708119597466934,0.9789183219228232
winequality-red,0.5808483607546748,0.5657706030621374,0.5754301469295025,0.5828634114745649,0.602247411884562,0.5647254146976257,0.5656980745992063,0.5281775241750177,0.5675760167108803,0.5376977478383154


==> Tutorial DML Appendix/results/basic-experiments-train-5nn.csv <==
,Euclidean,LDA,ITML,DMLMJ,NCA,LMNN,LSI,DML_eig,MCML,LDML
appendicitis,0.8616969951474431,0.8648439249720046,0.8647888671145951,0.8575083986562151,0.8836821108622621,0.8711492161254201,0.8868180757745427,0.8742627846211274,0.8742847144456889,0.8847898002986188
balance,0.8392870925470157,0.8929805772526548,0.9121765363991964,0.8544069170434112,0.9575073455950884,0.8551145644807561,0.9308437455957141,0.9029333286875444,0.908626965051384,0.8975974638460477
bupa,0.6070749922207239,0.6463769318535422,0.6344549320609896,0.6402541230162846,0.7078881858728348,0.6260854683124156,0.6457390312208278,0.6083777616429831,0.5826065760813193,0.6087169380769629
cleveland,0.5518832815915442,0.5996615959758594,0.5817000717075068,0.5514819545022535,0.6401228339058097,0.5653446656836028,0.5660586116355257,0.5993586022749013,0.6116556299846112,0.5944489497416321
glass,0.6546725835021456,0.6327940445343417,0.6214237965052768,0.7023177275229723,0.6998072185353986,0.6562196918270431,0.6314219921129353,0.6261873116903222,0.6443741891157674,0.6386525626726505
hepatitis,0.8446387227474436,0.9430882479044741,0.8834156001457757,0.8890113512122966,0.9500326923489184,0.947216326880614,0.8902654511544151,0.9014172937166376,0.909693013484254,0.9374544450875726
ionosphere,0.8486817309148899,0.8929959358791766,0.8632458267018823,0.8550078880199073,0.9404897734626602,0.9129448586526412,0.8860388766242698,0.8949017150818053,0.9053418342672824,0.89742035128151
iris,0.9562962962962964,0.9644444444444444,0.9674074074074072,0.9688888888888891,0.9725925925925928,0.9555555555555556,0.9644444444444442,0.9585185185185184,0.9592592592592594,0.9807407407407408
monk-2,0.9544740847805804,0.8939356762461207,0.933643447516185,0.96167536475927,1.0,0.970425010549835,1.0,0.966525281889552,0.9652782913956156,0.9157693530861579
newthyroid,0.9354094332567704,0.9596923241279848,0.9436648683296832,0.9364430318893222,0.9772688424763636,0.9653757812082688,0.9695235297259762,0.9684845894984242,0.9638240478606912,0.9596976657229848
sonar,0.8184056744929207,0.9017032532111864,0.8215941358761013,0.8857002949679279,0.9609908585634291,0.9337548340606598,0.8419095166612225,0.8520530000232449,0.8755427727963963,0.8846307456657087
wine,0.9581786226096796,0.9975115980369604,0.9906403832687332,0.9812807177074336,0.9975,0.9950037852317728,0.9862767868898236,0.9937653832687332,0.9993827160493828,0.9975115980369604
movement_libras,0.7420555786749379,0.8584014459133652,0.7814621913302476,0.7746794845641725,0.8075210262381788,0.7398717730262249,0.7042221159850609,0.7532516011172181,0.7732890369169336,0.6870706830713483
pima,0.7368342353797379,0.7424767656826414,0.7232341082288383,0.7385708489832111,0.7798041290581633,0.7310469872765447,0.7336521168115239,0.7348067222673013,0.7364009184979463,0.7384313594271517
vehicle,0.7139408993023619,0.7759342896229402,0.76134873187436,0.7760627793914979,0.8078485904197436,0.6908313059125839,0.6667949884924103,0.6728415590005802,0.7421751274988488,0.7244416653472056
vowel,0.9368125701459036,0.9332210998877664,0.8966329966329967,0.9482603815937148,0.9534231200897868,0.9325476992143658,0.9132435465768796,0.6901234567901234,0.8112233445566779,0.8498316498316498
wdbc,0.9685611106700348,0.9753955342062824,0.9738357127002246,0.9673869483330664,0.978713186093802,0.9666072227276716,0.9767596744071938,0.9611422755185148,0.971879525499918,0.9533305175991731
wisconsin,0.9726691439700892,0.9705539978545856,0.9611196565411232,0.9736455481966724,0.9749466243086646,0.9708807883279562,0.9720203212480959,0.9746216875997602,0.9627496425742632,0.9707179210186284
banana,0.8778792789922152,0.6745280541470035,0.8710657444388896,0.8781931953654208,0.8763057415821077,0.8725321525301748,0.8758875526719152,0.6575416293545321,0.6371076182680212,0.6368999522038423
digits,0.9877581316775228,0.9768750106681244,0.9792238161633738,0.9844189099307062,0.9970941794078468,0.9993197260908624,0.923704766660644,0.8344190141237325,0.9741568313632896,0.9761960775081788
letter,0.7092240273126077,0.7977304872091849,0.7184861747927644,0.8086212722988451,0.839321982376221,0.7251965473092861,0.550531032666244,0.33770653052112765,0.7563234112290343,0.6078339650511513
magic,0.8137448314123391,0.76002696870743,0.8147360832275643,0.8215104543096141,0.8440479444212853,0.8059210696129109,0.8010207657242404,0.7653996761782234,0.7825657887512081,0.7215544333838444
optdigits,0.9753499045629546,0.966678128449279,0.9719013978798624,0.9779149243118213,0.9934956151256664,0.9983234473557508,0.9397649620723488,0.8256789218080218,0.9785014056758649,0.9610538080573464
page-blocks,0.9487824586409264,0.9703101047473348,0.9624535675051226,0.9504167844815171,0.9652051335908544,0.9481700035824095,,0.9494937225359112,0.9636784754958824,0.9468463858816344
phoneme,0.8139580279758896,0.741910537278596,0.7942253313588278,0.8148851156898107,0.8130350613417547,0.8097445700860298,0.7703783639320629,0.7445728655496775,0.7759294820697444,0.7442703497208969
ring,0.6090846281618665,0.7422656027903931,0.7093058298857683,0.6139642841988883,0.9127629613862742,0.6421197572357263,0.8213215432600339,0.7485012331896573,0.8274773069506878,0.5659159142656567
satimage,0.8655310478386724,0.8599307777884764,0.8531176686772735,0.8670826235998395,0.8775934250307312,0.8648410178131771,0.8534618292809368,0.8267387925071233,0.832941675810833,0.5749474797735006
segment,0.8852905569007262,0.9312187247780468,0.9268442292171104,0.9011622276029054,0.9319330104923326,0.9186924939467314,0.8853268765133171,0.9052663438256658,0.9285633575464084,0.8696368038740921
spambase,0.8579718516132114,0.9270593959513528,0.8845396168665959,0.8652205819452847,0.9446870332155024,0.9297117303829489,0.9301977379990538,0.9137737531168292,0.9330927964939028,0.9275366278955876
texture,0.9473737373737376,0.9983838383838384,0.9787878787878788,0.9884848484848486,0.9807070707070707,0.9343434343434344,0.931010101010101,0.8945454545454545,0.9742424242424242,0.8594949494949494
thyroid,0.931328457077816,0.9407441933634056,0.9404351332924016,0.9363440734439604,0.9491546356986836,0.933641904415354,0.9388905512491424,0.946377630207192,0.941669881599124,0.9614952634493156
titanic,0.7594774316845084,0.7739772921948402,0.7717300105116321,0.7591631230138106,0.7658334573676967,0.7789398829400449,,0.7797639056601444,0.7821739388961352,0.7805021988738797
twonorm,0.9663892324432458,0.9780179279053998,0.970965827042346,0.9674393823681148,0.9826693722980296,0.9790683031118141,0.9785428339066748,0.9792182279804186,0.9720124287828714,0.9805687345259738
winequality-red,0.5884269416836666,0.5680638151476558,0.5882770906477939,0.6005874457023033,0.6018291980504465,0.5828675108715657,0.580505389077661,0.5518622572576728,0.5779315521293079,0.5672231412830071


==> Tutorial DML Appendix/results/basic-experiments-train-7nn.csv <==
,Euclidean,LDA,ITML,DMLMJ,NCA,LMNN,LSI,DML_eig,MCML,LDML
appendicitis,0.8763792459873085,0.8711382512131394,0.8669053284807763,0.8637912933930569,0.8952393617021276,0.8669606196341919,0.8857981056364315,0.8816207073534901,0.8795483389324374,0.8805902388951102
balance,0.8759173154577677,0.8993812300753177,0.9173313171056826,0.8940469276036463,0.9548464991189752,0.8956483477408623,0.9406229678862084,0.9027585476370914,0.9333275975710568,0.8961790140787501
bupa,0.6180396224458045,0.6441261279950212,0.6296120734363655,0.6363873042215538,0.7123814956954673,0.6186723368945131,0.6502396017010683,0.6109459599626594,0.5990415931957266,0.6125733845036823
cleveland,0.5593603000299872,0.5974437539027662,0.5847527227736818,0.5552655641110859,0.6371180465995077,0.5679860698004171,0.5742708967239804,0.6023352911558026,0.6075342669398253,0.5952401291705731
glass,0.6577624470888732,0.6288176127519013,0.6293623971784578,0.6976810651360357,0.6722234691486847,0.6303269069635886,0.6184779804559329,0.6183523562768737,0.6371489152554812,0.6303403474277539
hepatitis,0.8613260231097389,0.9416797972002486,0.8721691641477479,0.8848060968551031,0.9362389328359808,0.9333839796771496,0.8917510772396939,0.8777638433339764,0.8945092932021351,0.9402713464960232
ionosphere,0.8414051894233981,0.8977337994522436,0.8676792456657091,0.8458336042958491,0.9271864963691024,0.9085084321633458,0.8822433858208327,0.8920445722246626,0.9015463307872364,0.9066106645775616
iris,0.9637037037037036,0.9711111111111109,0.9688888888888888,0.9651851851851851,0.9711111111111111,0.9570370370370368,0.9614814814814814,0.9607407407407408,0.9644444444444444,0.9755555555555556
monk-2,0.8924917011362563,0.9137849987802285,0.9125735719328859,0.9477942282719268,1.0,0.9570467699157441,1.0,0.9631807225804522,0.9575622202425,0.9296954920096469
newthyroid,0.92920249986646,0.9581512739704076,0.9400539501095028,0.9333342235991668,0.9762299022488116,0.9658965867207948,0.9679691255808984,0.967958442390898,0.9633139255381656,0.9648576464932428
sonar,0.7874064538150695,0.90650192628371,0.8151969654149799,0.8723397526477991,0.9460260075827924,0.8750078605098993,0.8269588880039445,0.844023015083615,0.8712702645168632,0.8878307990070677
wine,0.9631633360967514,1.0,0.9912653832687331,0.9781440708404407,0.9975077160493828,0.9943787852317728,0.9850074728034806,0.9937615012811556,0.9987538819875776,1.0
movement_libras,0.7097783883214641,0.8452785485571827,0.7566927203705117,0.7055374568391533,0.7722950202770582,0.716103227321766,0.6548620716854445,0.7334223469548894,0.7583176481524414,0.6394523090343027
pima,0.7408852881389959,0.7553522581832479,0.7340812510979313,0.7355319843069023,0.7758996762671173,0.7381343951548816,0.7482621316179116,0.7390012380482337,0.7433438177057627,0.7460959654684924
vehicle,0.7097324455515864,0.7792225489218085,0.7620026584628554,0.7730381939814542,0.7976045984452792,0.6950306171089806,0.6644301812173059,0.6753341540741464,0.7399410477594532,0.7236513316894466
vowel,0.8895622895622897,0.8943883277216609,0.8548821548821548,0.9106621773288438,0.9223344556677888,0.8869809203142536,0.8809203142536475,0.6951739618406285,0.7821548821548822,0.8079685746352414
wdbc,0.9699256286168236,0.9755919933550103,0.9738353245234947,0.9646537065706982,0.9792987428676808,0.9714877508709464,0.9773467585559216,0.9646567613203958,0.9751986988017991,0.9527434394109322
wisconsin,0.9729946111858004,0.9716919444132044,0.9633976682463216,0.9697409871450551,0.976247705579556,0.9734834744980134,0.9747840244022814,0.9755975621793528,0.9653507423827992,0.9736460761240296
banana,0.8830141245886509,0.6866867373903298,0.8789259599061656,0.8839585107376541,0.8839576317278585,0.8790313312053971,0.8814421254456855,0.6649860731885531,0.6540909665262082,0.6528359602907324
digits,0.9847895853706168,0.9760099763728778,0.9777413076113138,0.9826883383467676,0.9953630699231221,0.9988876282257078,0.9211068931814534,0.8377579228014378,0.9737241974844312,0.9743429294265129
letter,0.7031508403306138,0.7846733804812929,0.7091984263742109,0.7967412537746763,0.8219688126830246,0.714209187237913,0.5545804518679665,0.3557897805310114,0.7441199650476753,0.5951710187199335
magic,0.8193500237079249,0.7716467440409986,0.8143275116119367,0.8260062086076984,0.8462082387074205,0.809598760291124,0.8039402699268878,0.7719401633110949,0.7898052678674009,0.7316570846381352
optdigits,0.9745637640049406,0.9679586389996999,0.9707184431042528,0.9758416474903416,0.9903423872799012,0.9985215693369632,0.9354225487286094,0.8293366175812358,0.978014050889802,0.95987445981371
page-blocks,0.9423563696028352,0.9709222471162836,0.9607188702276136,0.9471501135930278,0.9633690185380341,0.9437820291817741,,0.948677086501242,0.9601067227587275,0.9474583187281675
phoneme,0.812210642163887,0.7476656198807021,0.7942254370943453,0.8124188332264992,0.8151895321525121,0.8178632668325102,0.7784998074137194,0.7463186668487316,0.7773706578233388,0.7513558035507211
ring,0.5908414357381455,0.7534528634646123,0.6980447336927471,0.5914428810599134,0.9032290993958579,0.6285293038964929,0.8122368360972951,0.7584870656885562,0.8216206034116607,0.5694444427941852
satimage,0.8620846962537428,0.8658785461998718,0.8519092087248146,0.8625993327634641,0.8756119338340518,0.8647562959622046,0.8551008763999874,0.8240667440700408,0.8341482075210532,0.6013279116465003
segment,0.8812025827280063,0.9290314769975788,0.9244430992736078,0.90091606133979,0.9277966101694914,0.9088377723970944,0.8800282485875707,0.9076674737691686,0.9263841807909604,0.8662792574656981
spambase,0.8574881777874739,0.9323704982402854,0.8859912288378696,0.8615938815795869,0.9456508830000144,0.9241573332668148,0.9326091254867525,0.9164301843652112,0.9352667151745556,0.9289841599615996
texture,0.9450505050505049,0.9986868686868688,0.9779797979797981,0.9883838383838384,0.9804040404040404,0.942121212121212,0.9275757575757576,0.8916161616161616,0.9737373737373736,0.856969696969697
thyroid,0.9303252505716372,0.9417474001454336,0.9391229264825828,0.93433837543317,0.9477661032071808,0.9322546821164088,0.9363439544609322,0.9464535397241262,0.9409751377661636,0.9629617912467892
titanic,0.7619149313231098,0.7763257671964859,0.7880023778659673,0.7589105771539492,0.7740229827512349,0.7808063844344808,,0.7794803472204076,0.7832995416238282,0.7810267212422237
twonorm,0.9707404328559616,0.9801935281117578,0.9717909207031488,0.9714910146455532,0.9819940908650586,0.9800436595635396,0.9797434155836257,0.979743471904012,0.9721625789330216,0.9804936594508988
winequality-red,0.5752861000987032,0.5720178620817817,0.5824434154173671,0.594119696519959,0.5878632313781065,0.5734788995851575,0.5711250644479707,0.5521465482459416,0.5728577137827664,0.5686845209650981


==> Tutorial DML Appendix/results/ker-experiments-3nn-test.csv <==
,EUCLIDEAN,KPCA [Linear],KPCA [Poly-2],KPCA [Poly-3],KPCA [RBF],KPCA [Laplacian],KDA [Linear],KDA [Poly-2],KDA [Poly-3],KDA [RBF],KDA [Laplacian],KANMM [Linear],KANMM [Poly-2],KANMM [Poly-3],KANMM [RBF],KANMM [Laplacian],KDMLMJ [Linear],KDMLMJ [Poly-2],KDMLMJ [Poly-3],KDMLMJ [RBF],KDMLMJ [Laplacian],KLMNN [Linear],KLMNN [Poly-2],KLMNN [Poly-3],KLMNN [RBF],KLMNN [Laplacian]
appendicitis,0.8339393939393941,0.8339393939393941,0.8339393939393941,0.8248484848484849,0.8339393939393941,0.8546969696969698,0.8613636363636366,0.8813636363636366,0.8813636363636366,0.8713636363636365,0.8622727272727275,0.8646969696969699,0.84469696969697,0.84469696969697,0.8813636363636365,0.8904545454545456,0.8339393939393942,0.8248484848484849,0.8339393939393942,0.8339393939393941,0.8248484848484849,0.8322727272727274,0.8248484848484849,0.8331818181818184,0.8057575757575759,0.8422727272727274
balance,0.8082370543845953,0.8383684621389538,0.7823666406453291,0.8032123341139734,0.8428675513921415,0.8336338797814207,0.4597658079625292,0.6699609679937548,0.6150806661462399,0.7407168878480354,0.8899505594587561,0.7738524590163934,0.8058613062711423,0.8382916991933385,0.8559081446786365,0.8320192557897477,0.8144028103044496,0.9582838927920896,0.9711137132448608,0.9374381993234452,0.9519620088472548,0.8222326307572209,0.8367291178766587,0.9118826437678896,0.8736312776476709,0.8464363778298203
bupa,0.6546218487394958,0.6546218487394958,0.6661344537815126,0.666218487394958,0.6546218487394958,0.6862184873949579,0.5620168067226889,0.5191596638655462,0.5566386554621849,0.5244537815126051,0.5389915966386555,0.5963865546218488,0.6022689075630252,0.5908403361344539,0.6199159663865547,0.5794957983193277,0.6777310924369747,0.6375630252100841,0.6371428571428572,0.6310924369747899,0.6924369747899162,0.6574789915966386,0.6402521008403361,0.6516806722689076,0.6632773109243697,0.6467226890756302
cleveland,0.5468327572964671,0.5468327572964671,0.5432613287250384,0.5535291858678956,0.5468327572964671,0.5528379416282643,0.5541311443932411,0.5449942396313363,0.5485656682027649,0.5860455069124424,0.5474510368663593,0.5689573732718894,0.5653859447004608,0.5685109447004607,0.5657181259600613,0.5623617511520738,0.5605712365591397,0.5682680491551461,0.5774692780337942,0.5674395161290322,0.568849846390169,0.5736895161290322,0.5744518049155146,0.5628081797235023,0.5184763824884792,0.5325537634408603
glass,0.7015138967312881,0.7015138967312881,0.7102095489052012,0.7102095489052012,0.7015138967312881,0.7117519919693832,0.5971789321789321,0.6708344312692138,0.6543177112742331,0.6582988267770876,0.6630001882175794,0.6777765229939142,0.6677765229939142,0.6677765229939142,0.7026987263943786,0.6890435410000627,0.702027730723383,0.6910769182508313,0.6910176297132818,0.6715126419474245,0.7351879038835559,0.6907058159232073,0.6911892214066128,0.6827693079866993,0.6845947048120962,0.7334302653867871
hepatitis,0.8325396825396826,0.8325396825396826,0.8343253968253969,0.8343253968253969,0.8325396825396826,0.8436507936507937,0.8123015873015873,0.8140873015873016,0.8265873015873015,0.8325396825396825,0.8436507936507937,0.8732142857142857,0.8732142857142857,0.8732142857142857,0.8575396825396826,0.8575396825396826,0.8894841269841269,0.8672619047619048,0.8547619047619047,0.8547619047619047,0.8644841269841269,0.8408730158730158,0.8672619047619048,0.8404761904761905,0.8672619047619048,0.8845238095238095
ionosphere,0.8549999999999999,0.8549999999999999,0.8520588235294116,0.8491176470588234,0.8549999999999999,0.8885760971055088,0.7119514472455649,0.6695564892623717,0.697735760971055,0.763828197945845,0.7598225957049487,0.8517320261437907,0.8489542483660131,0.8461764705882352,0.9258216619981324,0.9457563025210084,0.8634920634920634,0.8607189542483659,0.8606349206349206,0.8666013071895424,0.931624649859944,0.8463352007469653,0.9080999066293184,0.8910270774976656,0.8969887955182072,0.9396311858076564
iris,0.9533333333333336,0.9533333333333336,0.9533333333333336,0.9533333333333336,0.9533333333333336,0.9533333333333336,0.8800000000000001,0.9533333333333336,0.9533333333333336,0.98,0.9333333333333332,0.9600000000000002,0.9600000000000002,0.9533333333333336,0.9533333333333336,0.9466666666666668,0.9600000000000002,0.9600000000000002,0.9533333333333336,0.9533333333333336,0.9533333333333336,0.9533333333333336,0.9533333333333336,0.9600000000000002,0.9466666666666668,0.9266666666666667
monk-2,0.965536595187758,0.9539615423336354,0.9677564683378638,0.96553911205074,0.9634249471458772,0.958504480016108,0.7294447800261754,0.7203488372093023,0.6880524514245445,0.8176205577368367,0.8385507902949764,0.6877806302224907,0.6529422128259339,0.643584516258935,0.9213958522098056,0.9930232558139536,0.9724604852511828,0.969918453639384,0.9862554112554112,0.9654837410651363,0.9908562367864692,0.9817099567099568,0.9863636363636364,0.9817124735729388,0.9863107822410148,1.0
newthyroid,0.953896103896104,0.953896103896104,0.9448051948051949,0.9448051948051949,0.953896103896104,0.9493506493506494,0.9538961038961038,0.9538961038961038,0.9538961038961038,0.9586580086580088,0.949134199134199,0.9396103896103896,0.9396103896103896,0.9396103896103896,0.958008658008658,0.9627705627705628,0.9493506493506494,0.9493506493506494,0.9448051948051949,0.9491341991341992,0.9489177489177488,0.9584415584415584,0.9632034632034632,0.967965367965368,0.9632034632034632,0.9625541125541126
sonar,0.8370129870129871,0.8370129870129871,0.8515367965367965,0.8515367965367965,0.8370129870129871,0.8560822510822511,0.5812770562770562,0.654069264069264,0.643160173160173,0.5948701298701299,0.6872943722943724,0.745108225108225,0.745108225108225,0.745108225108225,0.8225108225108226,0.8267748917748918,0.8461255411255412,0.8556493506493507,0.8560822510822511,0.8651731601731601,0.8753679653679652,0.7653030303030304,0.8701515151515151,0.8408658008658009,0.8704112554112553,0.8316017316017316
wine,0.9606746646026832,0.9606746646026832,0.9606746646026832,0.9606746646026832,0.9606746646026832,0.9613691090471276,0.9214245786033712,0.9047579119367046,0.9158690230478156,0.9367367561059512,0.9603822669418643,0.9262856897144824,0.931841245270038,0.931841245270038,0.9888544891640868,0.98359133126935,0.9606746646026832,0.9780357757137942,0.9724802201582388,0.9777433780529756,0.9780357757137942,0.9888888888888888,0.9830065359477124,0.9666322669418644,0.9888888888888888,0.9777433780529756
movement_libras,0.8139444720977822,0.8139444720977822,0.8070610032630938,0.7948387810408716,0.8139444720977822,0.8059498921519828,0.3715087661080693,0.5209247276146232,0.5187025053924009,0.7631607765057242,0.7600442453404126,0.4969763840495548,0.5006725291742714,0.4982335047840275,0.761553564515237,0.7566755157347491,0.8718284386925502,0.8251263757535534,0.8406819313091092,0.8219390520435816,0.8234356506830375,0.810681931309109,0.8315762402521983,0.8093540180299763,0.8375654001437974,0.7989331342293016
pima,0.7396616541353384,0.7396616541353384,0.7370471633629527,0.7318181818181818,0.7396616541353384,0.7175153793574848,0.696701982228298,0.6850478468899521,0.7150205058099794,0.6810321257689678,0.6784688995215311,0.7238721804511277,0.7251708817498291,0.7278024606971976,0.7134825700615175,0.7109022556390978,0.7383287764866713,0.7396274777853724,0.7513670539986329,0.7487012987012988,0.7408920027341079,0.7462235133287766,0.7461893369788106,0.7370813397129187,0.7370471633629527,0.7005126452494873
banana,0.8555852247441033,0.8555852247441033,0.8546506453048509,0.8546328437917223,0.8555852247441033,0.8574187805963508,0.6688117489986649,0.6642278593680463,0.6934312416555408,0.7030084557187359,0.6169470404984423,0.8583177570093459,0.8592701379617269,0.8611570983533602,0.7810235870048954,0.8177036048064086,0.8565020026702271,0.8546328437917223,0.8536804628393414,0.8425011125945707,0.762225189141077,0.8536982643524701,0.8508589230084558,0.8565554072096129,0.8565020026702271,0.8414241210502894
optdigits,0.9777322093461612,0.9777322093461612,0.9795581463048416,0.9777722896517284,0.9777322093461612,0.970668723787932,0.9146616643769884,0.9155930695880544,0.9164384996485676,0.9419849627244096,0.9350657917910642,0.9359909848621448,0.9359909848621448,0.9377393433901642,0.9565222272616741,0.9529819079364374,0.9752733491810612,0.980451292065244,0.9787088678228196,0.97774815449485,0.980497741524098,0.960770644087174,0.9760542287221714,0.9697280204358544,0.9671957070210798,0.9572458851552668
phoneme,0.7992849339951287,0.7992849339951287,0.7964555526975146,0.7973643303768485,0.7992849339951287,0.8002107011409935,0.6847458407563012,0.706891292819013,0.7067468823535016,0.7132548007151454,0.7270159510449316,0.7826593119742394,0.7845198173394179,0.7854543967786702,0.7724061689229315,0.7880610096506521,0.8030145982388115,0.8029544999857098,0.7964728597241674,0.7918254467277017,0.7845121165064576,0.8047810264178266,0.800133772201422,0.7854548731188532,0.7991732322221904,0.7835087853007769
satimage,0.8564967727503554,0.8564967727503554,0.8564968681236079,0.8580472557205072,0.8564967727503554,0.86121385482145,0.8053687596843945,0.8138444989414468,0.8122827192278924,0.8364789394645014,0.8496963250441866,0.8193453733648892,0.8185812858892876,0.8170480608167866,0.8535607532209484,0.8589245159140526,0.8689452325034841,0.8589715042556783,0.85804735109376,0.8527739768852889,0.8559105597484497,0.8473994143610304,0.856548090926833,0.8487114187943078,0.8425454856555186,0.8558943499787262
segment,0.9020408163265308,0.9020408163265308,0.9020408163265308,0.9,0.9020408163265308,0.9,0.8404761904761905,0.8363945578231291,0.8323129251700679,0.8112244897959183,0.8625850340136054,0.8346938775510205,0.8346938775510205,0.8326530612244898,0.8227891156462585,0.8687074829931971,0.9098639455782314,0.8768707482993197,0.8840136054421771,0.8738095238095239,0.9183673469387756,0.9153061224489796,0.9241496598639456,0.9224489795918368,0.9285714285714286,0.9517006802721087
spambase,0.8654805221502724,0.8654805221502724,0.8676544351937506,0.8676544351937506,0.8632582999280501,0.8110741083359031,0.8372052626169184,0.8348504471168671,0.8282803988076883,0.7151176893822593,0.7303330249768734,0.8807441669236302,0.8807441669236302,0.8807441669236302,0.8567324493781479,0.8849511768938226,0.8546993524514338,0.8740353582074212,0.8784314934731215,0.8826847569123242,0.8827793195600782,0.8914749717339913,0.9027268989618664,0.898187891869668,0.9049008120053448,0.8999331894336521
twonorm,0.9595002720841648,0.9595002720841648,0.9649056774895703,0.9642254670778164,0.9595002720841648,0.9567930346453836,0.9804280790857972,0.9777163069109378,0.9770406312352622,0.9797478686740432,0.9730001813894432,0.9810901505532379,0.9797478686740432,0.9790676582622893,0.9743379285325592,0.9682659169236352,0.9561218937057864,0.9635543261382188,0.9574641755849808,0.9675993107201162,0.9702884092145836,0.9689461273353892,0.9702884092145836,0.9682613821875568,0.9655677489570106,0.9635497914021404


==> Tutorial DML Appendix/results/ker-experiments-3nn-train.csv <==
,EUCLIDEAN,KPCA [Linear],KPCA [Poly-2],KPCA [Poly-3],KPCA [RBF],KPCA [Laplacian],KDA [Linear],KDA [Poly-2],KDA [Poly-3],KDA [RBF],KDA [Laplacian],KANMM [Linear],KANMM [Poly-2],KANMM [Poly-3],KANMM [RBF],KANMM [Laplacian],KDMLMJ [Linear],KDMLMJ [Poly-2],KDMLMJ [Poly-3],KDMLMJ [RBF],KDMLMJ [Laplacian],KLMNN [Linear],KLMNN [Poly-2],KLMNN [Poly-3],KLMNN [RBF],KLMNN [Laplacian]
appendicitis,0.8428700074654722,0.8428700074654722,0.8407866741321388,0.8355564109742442,0.8428700074654722,0.8438897443075775,0.8481224337439344,0.8491748320268757,0.850227463605823,0.8679579600597238,0.8564557670772676,0.8543943635684957,0.8543943635684957,0.8523110302351624,0.8763904441955954,0.8889786300858531,0.8491090425531915,0.8397230776409106,0.840742814483016,0.8575300951847705,0.8805242161254199,0.8355011198208286,0.8397121127286301,0.8355125513251214,0.8523002986188877,1.0
balance,0.8049738227671792,0.8217001152289626,0.7770756948637008,0.7923640006763197,0.8136961459831907,0.8288061953379957,0.4547076548080674,0.6756305228768242,0.6279970005626321,0.7497607385285314,0.8838891450028846,0.7764175507625013,0.7980960865260288,0.8224014763333916,0.8462335283894546,0.8327025178611592,0.829864693635917,0.9509372666635844,0.9696016280809342,0.9374308341446712,0.9491689409812843,0.8202696969717275,0.8426826883839423,0.9079048084583732,0.8865859002991396,0.9852470677367168
bupa,0.62318742868997,0.62318742868997,0.6235017114407218,0.6222134633336791,0.62318742868997,0.65603568094596,0.5623296338554091,0.5677751270615081,0.57585727621616,0.5526117622653253,0.5665117726376933,0.5903319157763718,0.5890384814853231,0.5832403277668291,0.5639176433979877,0.5735826159112125,0.6586049165024375,0.6254164505756663,0.6457079141167928,0.6247629913909345,0.7075282647028317,0.6437890260346437,0.6547349859973032,0.6627766829167099,0.6721252982055804,0.998710714656156
cleveland,0.5570905590609686,0.5570905590609686,0.5537392228752352,0.555224835113927,0.5570905590609686,0.5417382005048756,0.5301106386857493,0.5424791204656072,0.5480776684415786,0.5585214670014227,0.5394307465753059,0.5664459634237378,0.5705730430643418,0.5698225607529878,0.5559122800361151,0.5435844533417946,0.561564061484854,0.5514766379219789,0.5544561636107184,0.5473579855888809,0.549930688379286,0.5536831733736318,0.5862466260712516,0.6389823630061771,0.6753069690973792,0.9943817702796104
glass,0.6759954001409562,0.6759954001409562,0.6801379722851923,0.6801300416517989,0.6759954001409562,0.6931114252141589,0.6376375234882167,0.6723821146194784,0.6459097602776225,0.6474262142196964,0.6661368710143946,0.6884560821791949,0.6853469430090053,0.6874062939770894,0.6724215738701561,0.6848343720630514,0.6977963896770898,0.6957423298169251,0.7024919889832308,0.6702983403892204,0.7342345112667541,0.6790691190537013,0.7200746759082073,0.7289767654240441,0.7372480402359852,0.9890806099454408
hepatitis,0.8236869466417989,0.8236869466417989,0.8083885351683925,0.8111668488863163,0.8236869466417989,0.8403361952537142,0.8318865629086544,0.841648980641842,0.8471474585718269,0.8181509529015798,0.8111673848264627,0.8695457371320771,0.8709541878363025,0.8653980963406006,0.8363059253542564,0.8306916843526914,0.8834938474071217,0.8708574506399124,0.9179888310073532,0.8708183270092397,0.920824758290994,0.9777946598923832,1.0,1.0,1.0,1.0
ionosphere,0.8569176666926538,0.8569176666926538,0.8518493207556019,0.8493146486455994,0.8569176666926538,0.8882420554107252,0.6986483660801834,0.6749289792984638,0.6860060346996816,0.7641622409455735,0.7429355096535545,0.8512154174185481,0.8518543375235865,0.8502710417447069,0.9259186580034718,0.944915174471338,0.8752702526258009,0.8714697513926841,0.8774804574227566,0.8819198914375213,0.9398398215386996,0.8695560112796465,0.9670652731270468,0.9692704738326268,0.9838475916661438,1.0
iris,0.9533333333333334,0.9533333333333334,0.954074074074074,0.9548148148148148,0.9533333333333334,0.9518518518518516,0.8555555555555555,0.942962962962963,0.9488888888888892,0.9562962962962964,0.9362962962962964,0.9459259259259258,0.9503703703703704,0.9518518518518521,0.9451851851851852,0.9466666666666668,0.9592592592592594,0.9503703703703704,0.9555555555555556,0.9474074074074076,0.9592592592592594,0.9651851851851851,0.9681481481481482,0.965925925925926,0.9681481481481482,1.0
monk-2,0.95782129428977,0.9503675657640358,0.9603926611202735,0.9580810037055232,0.9480473189828396,0.9511434118404144,0.7047430529081868,0.7119059185763397,0.6995527447578702,0.8320517373420667,0.8459328568409481,0.6877611959061884,0.6365803890629639,0.6252600321965334,0.8996711713272812,0.9963996963822052,0.9709365025649179,0.9763402605486456,0.9863587304046584,0.9588588204435076,0.9938217142445538,0.9789096533198514,0.9873982645946179,0.9920262002858138,0.9989697347149709,1.0
newthyroid,0.942118476577106,0.942118476577106,0.9395384861919768,0.9385048875594252,0.942118476577106,0.948838203087442,0.9581459323754072,0.9576277976603814,0.9571123337428556,0.9638454142406924,0.9612547406655628,0.9390123390844506,0.9400459377170024,0.9410822071470542,0.961762192190588,0.9643475241707172,0.9441803322472091,0.94780193365739,0.942118476577106,0.9503845948400192,0.9612387158805621,0.9690053950109504,0.9700389936435021,0.9731291063511563,0.9741680465787084,1.0
sonar,0.8317405248740789,0.8317405248740789,0.836547700754976,0.837079615648593,0.8317405248740789,0.8392186530817483,0.6261073225696343,0.6287784278246147,0.6410922377311816,0.6057579917223019,0.6832214510562447,0.7499985318892017,0.7515999960850378,0.7521318803930133,0.8263728059389976,0.8450925338001924,0.9076028258686016,0.8696544862407432,0.8637949807738657,0.8691082572668426,0.933225824802998,0.9706479078809409,1.0,1.0,1.0,1.0
wine,0.9606825534272896,0.9606825534272896,0.9625460521461342,0.9606710521461344,0.9606825534272896,0.9669210521461344,0.9269671522180408,0.9169552141793732,0.9200725469600228,0.9644211000719068,0.9694095996950112,0.9325883190604956,0.9332056030111128,0.9325883190604956,0.9844019324756608,0.9825230016580508,0.9825192652563108,0.9793979537322782,0.9831403832687328,0.9819019813056932,0.99562106918239,0.9993788819875776,1.0,1.0,1.0,1.0
movement_libras,0.797237797006064,0.797237797006064,0.7866954130985621,0.7805826628312491,0.797237797006064,0.7775395249438934,0.3322038067142846,0.4953569672618348,0.4980904014244739,0.7419626323584634,0.7544348623004793,0.4684229653383662,0.4684110232574586,0.4689801600501234,0.7195968123731734,0.7376722493974961,0.8590990336738203,0.8118183018149756,0.8272405185333447,0.8124990004267085,0.8450957294421093,0.7945184120680295,0.8776625296572076,0.8924043261564051,0.9246377432794995,1.0
pima,0.7372715257271443,0.7372715257271443,0.7361123194164442,0.7377031695707821,0.7372715257271443,0.7181717039057076,0.6820035468408857,0.67534694628711,0.6653666463113692,0.6535020871150967,0.6650751194130983,0.717013752373623,0.7144111323958743,0.7141210694059879,0.7164369724701573,0.7076102323013476,0.7359703203031545,0.7381383686204963,0.7460947106898772,0.7455183490459499,0.7628823937829903,0.7378512334473787,0.7453715399479686,0.7397306826832186,0.7505792894606962,0.9968162083936324
banana,0.8543978508210502,0.8546070551523709,0.8549227295451673,0.8562848650994654,0.8545023431104861,0.853663767765612,0.6730521967004168,0.6622624613373035,0.6672989677128716,0.7037734791757086,0.649374749344863,0.8593215143141253,0.8603701730001154,0.8624666113623004,0.7854232706855727,0.8167743636793153,0.8554467292594892,0.8545023431104861,0.8551323733813859,0.8423287167006368,0.7643581305659175,0.854608593419513,0.8546092526768595,0.8547137449662955,0.8540837146953957,0.980197337699082
optdigits,0.9756490795649312,0.9756490795649312,0.97614394267637,0.9753534118755812,0.9756490795649312,0.9664805915540788,0.9186622444380644,0.9190591733386968,0.9198471725258146,0.9434065802997686,0.9386714115583727,0.9379827254915858,0.9387694469011736,0.9394594989933996,0.9558328803852664,0.9543530905855178,0.9767373219353288,0.9790990521942701,0.9813701549280311,0.9791011961269228,0.9857073168672053,0.9905360189659448,0.9999016715830876,0.9997039442259488,0.9998032463862372,1.0
phoneme,0.7957654794648034,0.7957654794648034,0.7940174594568121,0.7935050629683013,0.7957654794648034,0.7962801999635366,0.6960612644788509,0.7019257805189635,0.6929796015213513,0.7112833775003834,0.7271990264985192,0.7727410303648696,0.7726378322827652,0.7732545882071437,0.77355984968552,0.7880572506022865,0.7959710297448731,0.7940192554407959,0.7945331307067379,0.7898030490788318,0.7858974941012391,0.8021392197107888,0.7963855092821326,0.7850744503535616,0.7994643217229831,0.9829337514311096
satimage,0.8585486373790697,0.8585486373790697,0.858374957698891,0.8594105614317119,0.8585486373790697,0.8641528528216007,0.8104474994274552,0.8114858579402044,0.8097618662033673,0.8422607750577124,0.845273480745942,0.818897588529128,0.8186387448237129,0.8190694839653974,0.8535484757857834,0.8601893278208553,0.8707898289647621,0.8623413808555108,0.8622572570078255,0.8590637955817071,0.8680349274467314,0.8623387739311557,0.8682960815985206,0.8682924297381085,0.8803544350231494,0.9935381842207888
segment,0.8970581113801452,0.8970581113801452,0.8972962066182406,0.89681598062954,0.8970581113801452,0.9004358353510895,0.8360290556900726,0.827865213882163,0.8276190476190475,0.8187046004842614,0.8737489911218723,0.8309564164648909,0.8300121065375302,0.8300080710250202,0.8323446327683615,0.8723163841807912,0.9049556093623892,0.8965778853914447,0.8994511702986279,0.8879338175948345,0.9343543179983858,0.9244511702986279,0.9383777239709444,0.9405609362389024,0.941545601291364,0.998559322033898
spambase,0.8500084064369207,0.8500084064369207,0.8500084064369208,0.8504914982243605,0.8500084064369207,0.8328521948269622,0.8490416408237433,0.8323673681989776,0.8313976867571349,0.7263500702462444,0.7500052482097389,0.8777804202034654,0.8775388743097455,0.8777798381651672,0.8635315068041404,0.8987996171794593,0.8642590772254897,0.8850273875091199,0.8828575515523159,0.8830920988935211,0.9014566332847268,0.9369604748079591,0.9495267070316568,0.9459029281317994,0.9497630004877564,0.9990338164251208
twonorm,0.9609876005037294,0.9609876005037294,0.9636883883132944,0.9648886320679272,0.9609876005037294,0.9531848615306979,0.9765173275300808,0.9758419897767234,0.9758419897767234,0.976592289964383,0.9756169335126572,0.9798933967726166,0.9800434906023804,0.9804185280554372,0.976367402661476,0.9751668773049118,0.9616626003347684,0.9642883693896448,0.9624875813547982,0.9672896264606692,0.9810189596948786,0.977342815433588,0.9847698974293122,0.9800442227674034,0.9861953100887833,0.9915221485551567


==> Tutorial DML Appendix/results/ncm-experiments-test.csv <==
,Euclidean + NCM,NCMML,Euclidean + NCM (2 ctrd),NCMC (2 ctrd),Euclidean + NCM (3 ctrd),NCMC (3 ctrd)
appendicitis,0.8640909090909092,0.8440909090909093,0.6031818181818183,0.6246969696969698,0.78,0.7266666666666667
balance,0.7475227686703098,0.6864441842310696,0.6721883944834764,0.8225201665365599,0.6654944054124383,0.8222820712984648
bupa,0.6004201680672269,0.6407563025210085,0.6058823529411764,0.6260504201680672,0.5903361344537815,0.5826050420168067
cleveland,0.5377438556067589,0.5516772273425501,0.5050768049155145,0.5093394777265745,0.4871188556067588,0.5135224654377881
glass,0.4862071020766673,0.5290601668862538,0.5849607880042662,0.5372049689440994,0.5208234519104085,0.6421848924022837
hepatitis,0.8293650793650794,0.8688492063492064,0.8436507936507937,0.8373015873015873,0.7946428571428571,0.8672619047619048
ionosphere,0.7378478057889823,0.8797478991596638,0.8889822595704949,0.8764799253034546,0.8750933706816062,0.8886554621848738
iris,0.9133333333333332,0.9600000000000002,0.9666666666666668,0.9600000000000002,0.9466666666666668,0.9600000000000002
monk-2,0.8104852511829256,0.7923059498640893,0.8082125239101983,0.8038256317326085,0.7895449511728581,0.8237415685090104
newthyroid,0.9352813852813852,0.9634199134199134,0.9448051948051948,0.9725108225108224,0.968181818181818,0.9629870129870132
sonar,0.7017965367965368,0.7641558441558441,0.6929004329004329,0.7839177489177489,0.7437229437229437,0.7982034632034631
wine,0.949563553491572,0.9663054695562436,0.9659034227726178,0.9826044891640868,0.94327915376677,0.9704721362229104
movement_libras,0.5946518444776284,0.7575073281345058,0.676436037829766,0.785236989104585,0.7749975111996018,0.8373967147834744
pima,0.7279049897470949,0.7604408749145591,0.7382604237867396,0.664149008885851,0.7461038961038962,0.7253246753246754
vehicle,0.4491197150360667,0.779789862941329,0.5824877836105979,0.7219249791914935,0.6179006145029888,0.7244686920822084
vowel,0.5070707070707071,0.6383838383838385,0.5717171717171718,0.6868686868686869,0.5333333333333334,0.7292929292929293
wdbc,0.936769726039236,0.9649068792671336,0.9385889292196008,0.9736183130239392,0.9665078644888082,0.9701095410941146
wisconsin,0.9648318509753026,0.966237228181344,0.9502099477039356,0.9603548752401676,0.9486967337226908,0.9487186828008298
banana,0.5737071651090342,0.5558433466844683,0.6359056519804183,0.5859635068980864,0.7573742768135291,0.776617712505563
digits,0.8981696665780101,0.8083284435535146,0.9415326037977516,0.8586199407530788,0.9644119736061594,0.8554849619527305
letter,0.534169855553681,0.6868491741974843,0.528294139766772,0.6902884832059204,0.5714612465776291,0.7301771369288651
magic,0.7693570459015485,0.7751160915669044,0.7745813923989731,0.7861520730272452,0.7509577171550167,0.7751629364277478
optdigits,0.910464166942278,0.7978847179983699,0.9352148946206146,0.8185237315823558,0.9609215560213336,0.8641968717182131
page-blocks,0.8165765182141758,0.9576883365402616,0.8221175561225292,0.9071508402855398,0.8696807671085299,0.8953570950698622
phoneme,0.7399708956148123,0.7538001625907824,0.7667554247207853,0.7159211942801071,0.7149096859012833,0.7048347734684869
ring,0.7723593954178807,0.7784040752161558,0.7601197108627596,0.7012739523525717,0.7750625916972993,0.6636226556648416
satimage,0.7844278003407122,0.8255824663259276,0.7921773049056737,0.8123802120420034,0.7844707242693578,0.8007923778682071
segment,0.8367346938775511,0.9037414965986396,0.8452380952380952,0.8976190476190476,0.8030612244897959,0.8874149659863946
spambase,0.8827752081406105,0.9154404358104636,0.8762997224791859,0.9241401994038444,0.8893493678692568,0.9112313701305376
texture,0.7372727272727273,0.9781818181818182,0.85,0.9581818181818182,0.89,0.9654545454545456
thyroid,0.43948181764962574,0.8082404657747124,0.5558145336398761,0.6922683766005684,0.5630761647028771,0.7358685644644549
titanic,0.745910113468528,0.7854406900353462,0.6516925045124695,0.6550993412389042,0.6824307789942861,0.7350218167570504
twonorm,0.982450571376746,0.9797478686740432,0.9723245057137676,0.9790721929983672,0.9743469980047162,0.9777253763830946
winequality-red,0.3371239721743683,0.4359811585569072,0.3838154756858317,0.3870352615693534,0.3582174120797819,0.37389670810832143


==> Tutorial DML Appendix/results/ncm-experiments-train.csv <==
,Euclidean + NCM,NCMML,Euclidean + NCM (2 ctrd),NCMC (2 ctrd),Euclidean + NCM (3 ctrd),NCMC (3 ctrd)
appendicitis,0.8365759145203434,0.8512362355356476,0.6479889884285182,0.6248282941396044,0.8102027342291899,0.7557505132512132
balance,0.7496899449719722,0.6865778438760352,0.7004458170367774,0.8280932030100244,0.7160921847335362,0.8321810023869973
bupa,0.5996784565916399,0.66280365107354,0.6270666943263147,0.6247899595477647,0.6589544653044289,0.6409055077274142
cleveland,0.5742273091918896,0.6296158515556936,0.5727111714139349,0.6280981376351209,0.6203248718175061,0.6435442064688403
glass,0.5218484513310019,0.6221212568968515,0.6479385386219902,0.5877959673020037,0.6427030452337117,0.7461094188234344
hepatitis,0.8500024117306579,0.9832344523763588,0.8792304435440649,0.9513835294874268,0.8986379081184208,0.9833121636975584
ionosphere,0.7445328257619116,0.9313014503942108,0.9186160660806272,0.9018477995625304,0.9062721705967322,0.947759288943652
iris,0.9318518518518518,0.9814814814814816,0.9696296296296296,0.9711111111111109,0.9696296296296298,0.98
monk-2,0.8078771965232093,0.7950084636518261,0.8071040006469208,0.8112170908006119,0.8127245483957115,0.8457313261125574
newthyroid,0.935919555579296,0.9798434912664922,0.9498824849099942,0.9741627049837082,0.9695048341434752,0.9757117675337856
sonar,0.7265288844682442,0.9257335048576116,0.7120760065428804,0.9219957253507256,0.836067108568017,0.9412416485905524
wine,0.9687923636701664,1.0,0.9825269813056934,0.9918903832687332,0.976276835719856,0.9912653832687328
movement_libras,0.6358293066409265,0.8176750141236229,0.7777445450657557,0.8803634302891427,0.871760039371748,0.9420057288069262
pima,0.7337970437415825,0.7717001413717239,0.7565102097153324,0.672021573826991,0.7521695122257263,0.7322070301063215
vehicle,0.4545572280057632,0.7998352490875881,0.6066400381419348,0.7429776960451313,0.6537948959735349,0.7558525766873451
vowel,0.5367003367003366,0.6689113355780023,0.6087542087542086,0.7272727272727273,0.5732884399551066,0.7690235690235689
wdbc,0.9388808042330428,0.9794932924253176,0.9548861615487539,0.9796893693578028,0.9703158773610682,0.981056940564167
wisconsin,0.9648605523736612,0.9681144403780856,0.9586779821962944,0.9655104335298186,0.9515208555380956,0.9541325302302898
banana,0.576942474302698,0.557131461408723,0.641723078951561,0.5846988567378846,0.7516763266180646,0.7828028326090659
digits,0.9066322517377614,0.8047796105232118,0.9521440917987828,0.8664500589948911,0.972362531954322,0.88935944630972
letter,0.5707402390358107,0.711495314824998,0.5895519405866148,0.7251007274495177,0.660195134554065,0.7825303497732186
magic,0.7712391951103356,0.7790041023708454,0.7786540443063078,0.7947104462904716,0.7600858236044453,0.7820404289238223
optdigits,0.9173819472746606,0.8018286240317938,0.9479388248597,0.8542397797816568,0.967560725716356,0.8923189468882315
page-blocks,0.8133882055138246,0.9636773323665576,0.8219651718761186,0.9090977425797276,0.8680794174106463,0.8966371688085809
phoneme,0.7417003400636618,0.7587622549961509,0.7683220154643426,0.7084891184430855,0.7207337114782821,0.7091139044046534
ring,0.7780789050695371,0.7819074533119779,0.8002232969184417,0.7197567634136487,0.8160677514885386,0.6844618327861556
satimage,0.7868297183982051,0.847860660629977,0.8052837792041073,0.8342522920000685,0.8244920485331528,0.8362257416104752
segment,0.8460774818401935,0.9437086359967716,0.8596166263115415,0.9203268765133172,0.8581113801452785,0.9242292171105732
spambase,0.8874370232447493,0.9584551773434054,0.8816410774163081,0.9400947256760488,0.8985534206165294,0.933576473138228
texture,0.7445454545454546,0.9912121212121212,0.8586868686868687,0.9694949494949494,0.907979797979798,0.975959595959596
thyroid,0.4532313968950306,0.8163767174400167,0.5724948330286705,0.6875210047341784,0.5959899044242988,0.7469368468539762
titanic,0.7540112564066952,0.7825758943282691,0.6746676827027424,0.5624545566190797,0.5630446826671482,0.7279959471895348
twonorm,0.9807937344696532,0.9854452351826696,0.9799684155273052,0.9847701790312442,0.9787683407338322,0.9855203102577444
winequality-red,0.3519558014234904,0.4535466927349152,0.40677903870143134,0.4031680134562361,0.3940628167826604,0.4024034425007896


==> results/basic-experiments-test-3nn.csv <==
,Euclidean,LDA,ITML,DMLMJ,NCA,LMNN,LSI,DML_eig,MCML,LDML
appendicitis,0.8339393939393941,0.8522727272727273,0.8604545454545456,0.8256060606060608,0.8504545454545454,0.8422727272727274,0.8630303030303029,0.8622727272727275,0.8513636363636363,0.8422727272727274
balance,0.8082370543845953,0.8992362737444705,0.8943976060369503,0.8191126723913609,0.958415300546448,0.8175227686703097,0.928073119958366,0.8945016913869372,0.8737600832682799,0.8895537340619308
bupa,0.6546218487394959,0.6465546218487395,0.6281512605042017,0.6776470588235295,0.5994117647058823,0.6342857142857143,0.6284033613445379,0.612016806722689,0.5742857142857142,0.5854621848739496
cleveland,0.5468327572964671,0.5502668970814133,0.5523617511520738,0.5636962365591397,0.5436779953917051,0.5803494623655914,0.5722196620583718,0.5829406682027649,0.5785771889400922,0.5972839861751151
glass,0.7015138967312881,0.6231529581529581,0.6549294184076793,0.7041577263316394,0.6917667356797791,0.706733483907397,0.6235667231319405,0.6263708513708514,0.5850100382709079,0.6063344626388105
hepatitis,0.8325396825396826,0.8609126984126985,0.8815476190476189,0.8894841269841269,0.8325396825396826,0.8418650793650795,0.913095238095238,0.9176587301587302,0.8829365079365079,0.8547619047619047
ionosphere,0.8550000000000001,0.8394724556489261,0.8862044817927169,0.8605508870214752,0.9084313725490196,0.8859617180205417,0.8768067226890756,0.8741176470588234,0.8630065359477124,0.8512324929971988
iris,0.9533333333333334,0.9533333333333334,0.9733333333333332,0.9666666666666666,0.9666666666666668,0.94,0.98,0.96,0.9466666666666668,0.96
monk-2,0.965536595187758,0.9561285613611196,0.9352385986106916,0.9724604852511828,1.0,0.9816571025873352,1.0,0.990909090909091,0.967696063626296,0.9495771670190274
newthyroid,0.953896103896104,0.9586580086580088,0.93982683982684,0.9448051948051949,0.9722943722943724,0.9725108225108224,0.9634199134199134,0.9629870129870132,0.9582251082251084,0.9675324675324676
sonar,0.8370129870129871,0.7782251082251082,0.8120562770562769,0.8361471861471861,0.8703896103896105,0.8742424242424243,0.8506709956709957,0.7975541125541126,0.8563419913419914,0.7886796536796538
wine,0.9606746646026832,0.9888888888888888,0.977375730994152,0.9662302201582388,0.9882352941176472,0.9832989336085312,0.9662302201582388,0.9767221362229104,0.9832989336085312,0.9888888888888888
movement_libras,0.8139444720977822,0.6642138156075439,0.7992207289419833,0.864980366130192,0.8319390520435818,0.802009844588242,0.7440550854488137,0.7872424091587855,0.8073132017034457,0.7360959017753442
pima,0.7396616541353385,0.7525974025974026,0.7149692412850308,0.7422590567327411,0.7370129870129871,0.7278366370471634,0.7395762132604238,0.7266575529733424,0.7239747095010253,0.7240088858509911
vehicle,0.7125819878894979,0.7623293259789684,0.7516212808545296,0.7551801020006852,0.7550082371651172,0.675791761448957,0.6666903008153626,0.6501053042228447,0.7369378893573024,0.7170772692623715
vowel,0.9787878787878788,0.9777777777777776,0.9535353535353536,0.9808080808080808,0.9808080808080808,0.9777777777777776,0.9474747474747472,0.6757575757575757,0.8737373737373737,0.9090909090909092
wdbc,0.9716791979949876,0.9664462881341284,0.9664149598133264,0.9648150548785758,0.9700792930602368,0.9630282603059376,0.9682924984875984,0.9507173105176736,0.9648755509463314,0.9438207587935356
wisconsin,0.9678589151429552,0.9677943403188659,0.959034749526027,0.9678589151429552,0.9648312147701392,0.9663237520835718,0.9722061050247482,0.9707148401216424,0.9546229848201448,0.9663457011617104
banana,0.8555852247441033,0.6469425901201603,0.8556030262572322,0.8565198041833556,0.8583889630618604,0.8582999554962173,0.8517935024477081,0.6878593680462839,0.6102091677792613,0.6319715175789942
digits,0.9866662327521298,0.9683191912765908,0.9728407029342534,0.9833995677942576,0.9894266055934436,0.9860955924232766,0.910253606520571,0.8168433041305561,0.9688480753223706,0.981637922513838
letter,0.7208266863038832,0.7967510926561698,0.7195014958530374,0.8204611825259249,0.8610292522373884,0.7162474731494659,0.5496631630210395,0.321459529883002,0.7534772504721563,0.6372510771490421
magic,0.8050860134629769,0.7361793372319688,0.8061441270424462,0.8071885793599763,0.8145266598724852,0.7945538949176315,0.7924209884805089,0.7525395075822192,0.7766728484970423,0.6951870368183402
optdigits,0.9777322093461612,0.9512719372043362,0.9669625368614059,0.97612899681637,0.975929972676668,0.984048130009908,0.9306083614070552,0.8022712128868505,0.9591121888729834,0.9591642861639634
page-blocks,0.9495550446270672,0.9679084533388744,0.9614773223021532,0.9504896240663196,0.9577391633252048,0.9439654929730382,,0.9522999206013868,0.9642045908551096,0.9404899626540716
phoneme,0.7992849339951287,0.7243240732801738,0.7770867669521533,0.8002280081676464,0.7936864284330631,0.794612195578928,0.7668671264937235,0.7483385254413293,0.7632825078357959,0.7112475031835402
ring,0.6432742460307177,0.7101040706505712,0.7352600408928309,0.6453059311880022,0.8459505732276587,0.6615728932603334,0.8162109719636085,0.7223033127635238,0.8223606910567599,0.5648647723192306
satimage,0.8564967727503554,0.8387036512915127,0.8341633839623321,0.8643278441978058,0.8511413648650162,0.8558455932227274,0.8465196467244859,0.8130180079903567,0.8171490254324258,0.5501177243624283
segment,0.9020408163265308,0.9370748299319728,0.926530612244898,0.9081632653061226,0.9187074829931972,0.8928571428571429,0.8853741496598639,0.9068027210884354,0.9319727891156464,0.8710884353741497
spambase,0.8654805221502724,0.8871271456470347,0.8766820844896701,0.8525737485866995,0.9154866892794736,0.9070747250488232,0.911140918902251,0.9046654332408264,0.9047579401788468,0.8982783430979546
texture,0.961818181818182,0.9981818181818184,0.9754545454545454,0.9854545454545456,0.98,0.921818181818182,0.94,0.9009090909090908,0.9745454545454546,0.8718181818181818
thyroid,0.9319483693627528,0.9450863348979788,0.9402966706048896,0.9361249481112496,0.9395686315206864,0.9319578823003479,0.9354207911570924,0.9485682696299136,0.9320058461325584,0.9583827606944044
titanic,0.7583921438084212,0.7804638216182745,0.7609329779074928,0.7587335677235568,0.6764106007202141,0.6964114633415053,,0.733134782686345,0.7253008568356594,0.7341124363176299
twonorm,0.9595002720841648,0.9750181389443132,0.9669145655722838,0.9561218937057864,0.9790721929983676,0.9756983493560674,0.9770451659713404,0.9810992200253944,0.9730001813894432,0.9804235443497188
winequality-red,0.5865628129781313,0.5733701938437104,0.5828876746539111,0.5860755161456166,0.5766141670759929,0.5772340594707283,0.580988527487373,0.5292397882964798,0.5611318310651966,0.5471969120857882


==> results/basic-experiments-test-5nn.csv <==
,Euclidean,LDA,ITML,DMLMJ,NCA,LMNN,LSI,DML_eig,MCML,LDML
appendicitis,0.8613636363636366,0.8713636363636365,0.8613636363636366,0.8613636363636366,0.8504545454545454,0.8630303030303029,0.9004545454545456,0.8813636363636365,0.8713636363636365,0.9013636363636364
balance,0.8320192557897477,0.8914311735623212,0.9086039552432992,0.8576268540202966,0.9536260733801716,0.8558808222742649,0.9392362737444704,0.9008756180067656,0.9135219880301848,0.8993676814988291
bupa,0.6142857142857142,0.6405882352941177,0.6380672268907563,0.6602521008403361,0.6544537815126049,0.6375630252100841,0.6342857142857143,0.6118487394957983,0.5681512605042016,0.603109243697479
cleveland,0.5700172811059907,0.5828264208909371,0.5594748463901689,0.5661002304147466,0.5382133256528417,0.5704637096774194,0.5809466205837174,0.5979157066052226,0.5999759984639017,0.6086463133640553
glass,0.6662943095551791,0.6122394755003451,0.6048293493945668,0.7050668172407304,0.668343685300207,0.6696163498337411,0.6288019951063429,0.6181297446514838,0.6129914047305351,0.6123790702051571
hepatitis,0.8579365079365079,0.8623015873015873,0.8658730158730158,0.9069444444444444,0.8418650793650795,0.8529761904761906,0.8436507936507937,0.8561507936507937,0.88015873015873,0.8797619047619047
ionosphere,0.8491176470588234,0.8541783380018673,0.8461764705882352,0.8550793650793652,0.8883333333333333,0.8828571428571429,0.8803221288515406,0.8686414565826329,0.863249299719888,0.8568720821661998
iris,0.96,0.9533333333333334,0.9733333333333332,0.9733333333333334,0.9533333333333334,0.96,0.98,0.9466666666666668,0.9466666666666668,0.98
monk-2,0.9678621765831068,0.910462599416088,0.9469772475586429,0.970134903855834,1.0,0.9724604852511828,1.0,0.952058793919259,0.9586076713983691,0.9246828752642706
newthyroid,0.9400432900432901,0.9584415584415584,0.9259740259740259,0.9400432900432901,0.9772727272727272,0.9675324675324676,0.967965367965368,0.9629870129870132,0.9582251082251084,0.9629870129870132
sonar,0.8217965367965367,0.7544155844155844,0.7932251082251083,0.8401731601731601,0.8799350649350649,0.8403896103896104,0.8258874458874459,0.8023160173160173,0.8120562770562769,0.7739177489177489
wine,0.9551191090471276,0.9944444444444444,0.977375730994152,0.9714933780529756,0.9882352941176472,0.9885620915032679,0.9714933780529756,0.9884868421052632,0.9947368421052633,0.9944444444444444
movement_libras,0.773546264034069,0.6610491676345335,0.7634610917537746,0.7956705934406283,0.7924832697306565,0.7717222498755602,0.7207217521154803,0.7767734085504121,0.7878220231181904,0.7007217521154804
pima,0.7422761449077239,0.7630724538619276,0.7345522898154477,0.7396616541353385,0.7539644565960356,0.7344326725905674,0.7461209842788791,0.7474025974025975,0.7383116883116884,0.7500170881749829
vehicle,0.7161360460646478,0.7680118752391991,0.7302700145998848,0.7787985519297072,0.7585670106461491,0.7020694645290408,0.6712687345711679,0.6784576235895885,0.7441668291396543,0.7207628522641689
vowel,0.9515151515151516,0.9444444444444444,0.9141414141414144,0.9565656565656564,0.9636363636363636,0.9494949494949496,0.9242424242424242,0.6878787878787878,0.8191919191919192,0.8707070707070708
wdbc,0.9664462881341284,0.966569440843488,0.9716781177080632,0.966568360556564,0.9753737792757756,0.9629666839512576,0.9753111226341716,0.9595508166969148,0.968292498487598,0.9490536686543946
wisconsin,0.9765971930628188,0.9692649285541602,0.9619765622017789,0.9751266048275248,0.9677943403188658,0.9721634792787978,0.96926492855416,0.973677329465206,0.9663883269076612,0.9678162893970048
banana,0.8838184245660882,0.6714552736982643,0.8828660436137072,0.8847530040053405,0.8780863373386738,0.8743480195816644,0.8790743213173121,0.6725856697819315,0.6199643969737427,0.6358166444147753
digits,0.9866877554475388,0.9689214574594716,0.9722482654768694,0.981137556323804,0.9894021743825718,0.9899884388099242,0.9075021388963446,0.8268709693290044,0.9683594518783571,0.9738648807433046
letter,0.7134852192219807,0.8007793682930311,0.7179488814746915,0.8047592393306939,0.8408780605831959,0.7332926538532442,0.5530298003483918,0.3333580904110852,0.7584408170125733,0.613296643887624
magic,0.8103353934574656,0.7445949953417575,0.8087702531488699,0.8171499137605502,0.8250282046010897,0.8066676289327159,0.8024155647991416,0.7667307739972385,0.7877062201752199,0.7183175215525726
optdigits,0.9767938103201664,0.9574932865096945,0.9644131701651216,0.9743865725739458,0.9741734241404584,0.9803804306900348,0.933163277633576,0.8259274534937926,0.9598998340730328,0.9609863747011346
page-blocks,0.9477360945786736,0.9669904041913816,0.9587237928145071,0.9486291187011414,0.962411442566634,0.9485962168976833,,0.9468370475422692,0.9623610749564622,0.9487737222775378
phoneme,0.8205483628187906,0.7427145356794675,0.7918597432208853,0.8251952994750733,0.7955389154051591,0.8177274762544418,0.7732803325489599,0.7492647689273773,0.7816824176487213,0.7280869225566129
ring,0.6108866056852635,0.7391360062980389,0.7156056309699645,0.61562105524234,0.8520181734946835,0.6358645489757666,0.8081207560114559,0.7472995800896088,0.8162520313766718,0.5756755831300413
satimage,0.8558404477281771,0.8442741075433856,0.8489373087137198,0.8635641165394758,0.8620560276320786,0.8598462010730389,0.8466009601149083,0.8208250026785346,0.8202844117947793,0.5773680912684819
segment,0.8826530612244898,0.9282312925170068,0.9105442176870748,0.8925170068027212,0.9051020408163266,0.9098639455782314,0.8734693877551021,0.8948979591836735,0.9275510204081632,0.8653061224489796
spambase,0.8613218213588242,0.8936488847774694,0.8875537054167951,0.8654784664405385,0.9219159214718882,0.9092486380923012,0.9198365710761641,0.9068835440435812,0.915722068043992,0.9047075752903689
texture,0.9490909090909091,0.9981818181818184,0.9727272727272728,0.9872727272727272,0.9781818181818184,0.9345454545454546,0.9372727272727271,0.9036363636363636,0.971818181818182,0.8718181818181818
thyroid,0.9319435131078968,0.9416377952336856,0.938917294653596,0.9361152356015368,0.9458382561122288,0.9326666959372438,0.937508980745282,0.94925340070888,0.9410006279869296,0.9632201892475863
titanic,0.7547557801720576,0.7786492907675991,0.7707037683864819,0.7587335677235568,0.7352730738634156,0.7793400735695573,,0.7909210594064001,0.7746858775015084,0.7914797186242772
twonorm,0.9675993107201162,0.9804235443497188,0.9709686196263378,0.9703065481588972,0.9790721929983672,0.9770542354434972,0.98177489570107,0.9804190096136406,0.9750317431525486,0.9770451659713404
winequality-red,0.5928245509206345,0.5570905023380173,0.5910084903201268,0.6059658695167467,0.5797632993350382,0.5840930375870423,0.5947027529055267,0.5535256906453523,0.5711253405175793,0.5665211956986198


==> results/basic-experiments-test-7nn.csv <==
,Euclidean,LDA,ITML,DMLMJ,NCA,LMNN,LSI,DML_eig,MCML,LDML
appendicitis,0.8813636363636365,0.8522727272727273,0.8813636363636365,0.8713636363636365,0.8513636363636365,0.8713636363636365,0.9004545454545456,0.8804545454545455,0.8713636363636365,0.8804545454545455
balance,0.8799804839968773,0.9026736924277908,0.9231524850377306,0.8991074681238616,0.9567486338797814,0.9007194899817849,0.9504514702055684,0.9041022638563622,0.9375422846734324,0.900927660681759
bupa,0.6289075630252101,0.6494117647058825,0.663781512605042,0.6519327731092437,0.6894117647058824,0.6202521008403361,0.6227731092436974,0.5970588235294118,0.5915126050420167,0.6086554621848741
cleveland,0.5871831797235022,0.5994153225806451,0.5889391321044547,0.5731355606758832,0.5612970430107527,0.5972129416282641,0.5837192780337942,0.6123387096774193,0.6037490399385559,0.6061050307219661
glass,0.6743189660580965,0.6488631658196875,0.5948265261308741,0.6948660518225737,0.655877407616538,0.6473219775393688,0.6056013551665724,0.6058394504046679,0.6025930108538804,0.5992016437668609
hepatitis,0.8972222222222221,0.8498015873015874,0.8686507936507937,0.8547619047619047,0.8783730158730159,0.8547619047619047,0.8658730158730158,0.8561507936507937,0.8912698412698411,0.9051587301587304
ionosphere,0.8463398692810458,0.8655322128851539,0.8433986928104575,0.8347385620915032,0.8768113912231559,0.8775443510737629,0.8747665732959851,0.8658636788048553,0.8631699346405229,0.8596498599439777
iris,0.9666666666666666,0.9733333333333334,0.9733333333333332,0.9666666666666666,0.9666666666666666,0.9666666666666666,0.9533333333333334,0.96,0.94,0.98
monk-2,0.8984521292660828,0.9147437833484344,0.911922379945636,0.9493053458169736,1.0,0.9655894493103796,1.0,0.9562342696063626,0.9633142051746704,0.9520084566596194
newthyroid,0.9305194805194804,0.9632034632034632,0.9445887445887446,0.9305194805194804,0.9772727272727272,0.9629870129870131,0.9725108225108224,0.9677489177489178,0.9629870129870132,0.9677489177489178
sonar,0.7877489177489178,0.7734632034632034,0.7925324675324676,0.8172727272727272,0.8463419913419914,0.8451948051948053,0.7977922077922078,0.7975541125541126,0.8120562770562769,0.7932034632034632
wine,0.9603478672170622,1.0,0.9829312865497076,0.977375730994152,0.9941176470588236,0.9774509803921568,0.9662302201582388,0.9826044891640868,0.9947368421052633,0.9944444444444444
movement_libras,0.7420496653946131,0.6371362203417952,0.7624478734583264,0.7409031580111719,0.7811553564515237,0.7401902549637741,0.6754582158066479,0.7456269011669708,0.7511199601791936,0.6650600077429345
pima,0.7395933014354067,0.7643711551606289,0.7514354066985647,0.735697197539303,0.7526999316473002,0.7343643198906358,0.7500170881749829,0.7435064935064934,0.7318181818181818,0.7617737525632263
vehicle,0.7091883019908345,0.7632616125402385,0.7562270743914566,0.7646648973334388,0.7560856437375023,0.6970379461094282,0.6736349816871168,0.6750553347103386,0.7336206824370843,0.7266615619998931
vowel,0.914141414141414,0.9171717171717172,0.8818181818181816,0.9363636363636364,0.9363636363636364,0.9171717171717172,0.8808080808080808,0.6989898989898989,0.7959595959595961,0.8424242424242424
wdbc,0.9699863883847549,0.9700177167055573,0.9717396940627432,0.9595508166969148,0.975312202921096,0.964752398236972,0.9753111226341716,0.9630595886267392,0.9701084608071904,0.9508080546193071
wisconsin,0.9707361529946176,0.9648744767212529,0.9634471504370729,0.9722067412299118,0.9692436156811848,0.972184792151773,0.9692436156811848,0.973677329465206,0.9678369660648164,0.973677329465206
banana,0.8875567423230974,0.6895149087672452,0.8933066310636404,0.8894437027147308,0.8894437027147308,0.8838540275923454,0.8913306631063641,0.6754606141522028,0.6237027147307522,0.6640320427236316
digits,0.9844192002285256,0.9677785792042128,0.9711366334071286,0.9789393862219437,0.9866111973003544,0.9877071869920024,0.9019311898132628,0.8262530238973739,0.9627784388452276,0.9710586478900052
letter,0.7060751114259392,0.7849965529246807,0.7013129446230097,0.7926245912042472,0.8191120756981615,0.7127738340437654,0.5567968332598425,0.3447971204376217,0.7483550783906717,0.6127919810229581
magic,0.8192469393378735,0.7482736947079742,0.8187592308286715,0.8318455096438011,0.8302941472354533,0.8056094278745146,0.8150196462651683,0.7787918895551853,0.7876841463752458,0.7151539115385905
optdigits,0.9750532069326456,0.9575536535506308,0.9600451867829641,0.9698190104382184,0.974096400323665,0.9821904225000264,0.9303573883905952,0.8225444756097844,0.9642978868976644,0.9563969331311236
page-blocks,0.9450255150975378,0.9696924889392524,0.9605586551998282,0.9458253803833844,0.9614682096140555,0.9439991715113898,,0.9439996306861608,0.9623360499314371,0.9496738464435456
phoneme,0.8177443069409115,0.7335232342863313,0.8047380764113166,0.8158924550890596,0.8047984922245404,0.8233089923499767,0.7871700153381538,0.7483561500281042,0.780790788215979,0.7307358503148609
ring,0.595341098529018,0.7520107389953986,0.6987041143321104,0.5919579386262033,0.8439098802953071,0.6162601445439413,0.7993640572499634,0.7506823698098867,0.8027380242864423,0.5817566642111225
satimage,0.8613985057831419,0.8474172764739878,0.8411544434584906,0.8605930096271521,0.8606126611783199,0.8621848059044396,0.8504079185403892,0.8270931719350878,0.8263561034803469,0.6038072129605906
segment,0.8748299319727891,0.9282312925170071,0.9231292517006804,0.8972789115646259,0.9037414965986394,0.9023809523809524,0.8731292517006803,0.8819727891156462,0.9299319727891158,0.8537414965986395
spambase,0.8396248329735843,0.9046150683523488,0.8808870387501285,0.8503535820742112,0.9263583102065988,0.9003659163326139,0.917708911501696,0.9046613218213588,0.9134073388837496,0.9048021379381229
texture,0.9454545454545455,0.9972727272727272,0.9754545454545454,0.989090909090909,0.9781818181818182,0.9445454545454546,0.93,0.8972727272727272,0.9745454545454546,0.8636363636363636
thyroid,0.929189417888048,0.9451199295377378,0.9396117390980404,0.9368432746857402,0.9458382561122288,0.9292181562729508,0.9375233499377336,0.9471890932507371,0.9410054842417857,0.9653037221530372
titanic,0.7529595041589141,0.7816795937979022,0.7923905153744336,0.7587335677235568,0.7776205847806243,0.7802254637845565,,0.7909210594064001,0.7912003890153386,0.7914797186242772
twonorm,0.9709731543624158,0.9804235443497188,0.9730001813894432,0.97165336477417,0.9804190096136404,0.9797387992018864,0.979067658262289,0.9804235443497188,0.9750408126247052,0.979067658262289
winequality-red,0.577217984143411,0.5664897931659517,0.5797154420565687,0.5928525247531921,0.5772191654752573,0.5802015058756109,0.5946721357326442,0.5590803191735739,0.5815769548639393,0.5628815240921805


==> results/basic-experiments-train-3nn.csv <==
,Euclidean,LDA,ITML,DMLMJ,NCA,LMNN,LSI,DML_eig,MCML,LDML
appendicitis,0.8428700074654722,0.8428590425531916,0.8533307670772675,0.8490980776409108,0.8700522583053379,0.8407647443075774,0.8659077547592385,0.8585169372900336,0.8502610582306831,0.8669715845464726
balance,0.8049738227671792,0.8885208277634122,0.8986691758393075,0.8286273414049445,0.9592845016263613,0.8202706451146741,0.9182263618135816,0.8947507992208475,0.8816059140444205,0.8874759105801807
bupa,0.62318742868997,0.6338201431386785,0.646671507105072,0.6660149362099367,0.6943688414064931,0.6099595477647547,0.6363976765895654,0.599345503578467,0.5716533554610518,0.5826252463437402
cleveland,0.5570905590609685,0.5694297556618273,0.54881703351274,0.5626820877438519,0.6804253378583283,0.5780163411721901,0.5518229553881124,0.5896147753139932,0.5978394904923888,0.5784274199933508
glass,0.6759954001409563,0.6235873509417327,0.6453720957036742,0.7092170562146151,0.7065673956701759,0.67805697498113,0.6495437696340881,0.6407301370542847,0.6319325027050136,0.6242128603493646
hepatitis,0.8236869466417991,0.9402909083113598,0.9002392972752803,0.8821239843934229,0.9569396209831283,0.9514030913027632,0.9139379274122664,0.9125479666430852,0.9250305485883338,0.9458084121165348
ionosphere,0.8569176666926538,0.883498183125025,0.8771560091246231,0.8752692543428477,0.9534715907686396,0.9281338668918032,0.8898363703319181,0.890449252682212,0.9053418342672824,0.8907807396674545
iris,0.9533333333333334,0.9681481481481482,0.9703703703703702,0.9585185185185184,0.9755555555555556,0.948148148148148,0.9703703703703702,0.9585185185185184,0.9688888888888888,0.9807407407407408
monk-2,0.95782129428977,0.9451885413502568,0.922360098315628,0.970936502564918,1.0,0.9812226256415691,1.0,0.9878991626047254,0.9665636656208568,0.9382039593989344
newthyroid,0.942118476577106,0.9596923241279848,0.94520057689226,0.9436648683296832,0.9700389936435021,0.9658965867207948,0.9591928849954596,0.960218471235511,0.9565888574328294,0.9509134127450456
sonar,0.8317405248740789,0.9011685550241808,0.8435082281493118,0.909724796513726,0.9823556938842176,0.9941233359881672,0.8530995489229574,0.8547039799260316,0.8755513061904114,0.8766292971297209
wine,0.9606825534272896,0.9968826672193504,0.9900153832687332,0.9812769813056932,0.9956287852317728,0.9956287852317728,0.983757423973448,0.9975037852317729,0.9975193140863432,0.9956326672193504
movement_libras,0.797237797006064,0.8685899288771004,0.8038656663093962,0.8460657307236751,0.8516187103480595,0.8065926606441076,0.7351641932127573,0.7970400646894715,0.8063901284557676,0.7256027718939351
pima,0.7372715257271442,0.7259847920831835,0.7148444492776658,0.7366932819152942,0.7841444082882308,0.7290215654618002,0.7206296060831667,0.7174466509958759,0.7173017240658174,0.7285924311753929
vehicle,0.7077737518167333,0.769893403640285,0.7625313880827829,0.7643807249336959,0.8186149431673764,0.685582288909565,0.6590454623202741,0.6506394209489357,0.7398192862235835,0.7186627246838714
vowel,0.9699214365881034,0.9680134680134681,0.9423120089786756,0.9751964085297418,0.9799102132435468,0.9693602693602694,0.9436588103254768,0.6719416386083052,0.8558922558922557,0.8885521885521885
wdbc,0.967973647285308,0.9732451886053128,0.971490813071253,0.9669982254735487,0.9751994572737972,0.9638732210031836,0.9705130949817942,0.9546939037984516,0.9714904219142796,0.9476633899186228
wisconsin,0.9694160512959672,0.9663260890350348,0.9609538804724312,0.969578916885662,0.972345525359945,0.9692534479503176,0.968440175856558,0.9673009000215644,0.9585185567325872,0.9650255348316841
banana,0.8543978508210501,0.6504225290210578,0.8536646467754077,0.8550267823297055,0.8553411382078089,0.8574373568175451,0.8535599347335227,0.6718994852298885,0.6282005021343456,0.6268432011339227
digits,0.9878814343502418,0.9769375423870136,0.9798416309158438,0.9869553185453442,0.998083514267372,0.9993200707045624,0.9264847235692504,0.8269335140869634,0.9734773635724604,0.9797195270426479
letter,0.7174012513737915,0.795516499371835,0.7161182090812286,0.816352801757486,0.8565087291180931,0.7048578477530889,0.5396355664634892,0.3191370079991914,0.7600909622599643,0.6216999864306845
magic,0.8070300645649671,0.7436206791526431,0.8069118779450168,0.8161981020822797,0.8396683646762343,0.7979803493067534,0.7946574888117637,0.7508607725641776,0.7738074818102529,0.7077168737335743
optdigits,0.9756490795649312,0.9671693853465612,0.973189119844936,0.9770334744893182,0.9956618604407944,0.9986188216388868,0.9398617286048688,0.8164023137704464,0.9761410405375978,0.9596768273268296
page-blocks,0.9495977454212141,0.9697985446140042,0.9614331550919096,0.9515373579592432,0.9637762445846254,0.9459265580421604,,0.9515335044239018,0.9613321544496028,0.9438835475716701
phoneme,0.7957654794648034,0.7321454343103964,0.7853869991151131,0.796073276641553,0.8044019613030933,0.7928880951386561,0.76421281474869,0.7361461592869485,0.7654466451066952,0.7320366394106991
ring,0.6410661141774705,0.7289016709761875,0.7290512574147016,0.6440699634249571,0.9267264226981944,0.6750758671995178,0.8331085037471861,0.7308587523993648,0.8315332783521111,0.5634384367881792
satimage,0.8585486373790697,0.8541552782573033,0.8495796721877878,0.8669997656358983,0.8764676019434491,0.8565687020263191,0.8490686899566559,0.8153570659219349,0.8246691313584288,0.5427129204816094
segment,0.8970581113801452,0.9353066989507668,0.9357142857142856,0.907130750605327,0.9451170298627928,0.9076230831315576,0.8898789346246974,0.90954802259887,0.9367312348668281,0.8818805488297012
spambase,0.8500084064369208,0.9215014981496678,0.8801952886466031,0.8635320944796133,0.9391308730729496,0.9215014784195559,0.9210189602146523,0.907731008957048,0.91763033042441,0.9229513189086486
texture,0.9560606060606059,0.9983838383838384,0.98010101010101,0.9864646464646464,0.9843434343434344,0.9180808080808079,0.9333333333333332,0.8979797979797979,0.9740404040404042,0.8658585858585857
thyroid,0.9313286953197216,0.9375042249089508,0.9397415225567032,0.9355725271696552,0.9459909923742141,0.9320231408675635,0.9357283379278069,0.945837386663976,0.9377340362144468,0.9587951796580464
titanic,0.7607268578824895,0.7727887830195772,0.7682880520299757,0.7612033933252007,0.5709486154629249,0.6018354059520284,,0.7107762882050448,0.715032296447341,0.7108291746331767
twonorm,0.9609876005037294,0.9778680030367952,0.9685649452903768,0.9612874502409386,0.981769090921379,0.9778682283183407,0.9776425525300244,0.9782431531306248,0.9708119597466934,0.9789183219228232
winequality-red,0.5808483607546748,0.5657706030621374,0.5754301469295025,0.5828634114745649,0.602247411884562,0.5647254146976257,0.5656980745992063,0.5281775241750177,0.5675760167108803,0.5376977478383154


==> results/basic-experiments-train-5nn.csv <==
,Euclidean,LDA,ITML,DMLMJ,NCA,LMNN,LSI,DML_eig,MCML,LDML
appendicitis,0.8616969951474431,0.8648439249720046,0.8647888671145951,0.8575083986562151,0.8836821108622621,0.8711492161254201,0.8868180757745427,0.8742627846211274,0.8742847144456889,0.8847898002986188
balance,0.8392870925470157,0.8929805772526548,0.9121765363991964,0.8544069170434112,0.9575073455950884,0.8551145644807561,0.9308437455957141,0.9029333286875444,0.908626965051384,0.8975974638460477
bupa,0.6070749922207239,0.6463769318535422,0.6344549320609896,0.6402541230162846,0.7078881858728348,0.6260854683124156,0.6457390312208278,0.6083777616429831,0.5826065760813193,0.6087169380769629
cleveland,0.5518832815915442,0.5996615959758594,0.5817000717075068,0.5514819545022535,0.6401228339058097,0.5653446656836028,0.5660586116355257,0.5993586022749013,0.6116556299846112,0.5944489497416321
glass,0.6546725835021456,0.6327940445343417,0.6214237965052768,0.7023177275229723,0.6998072185353986,0.6562196918270431,0.6314219921129353,0.6261873116903222,0.6443741891157674,0.6386525626726505
hepatitis,0.8446387227474436,0.9430882479044741,0.8834156001457757,0.8890113512122966,0.9500326923489184,0.947216326880614,0.8902654511544151,0.9014172937166376,0.909693013484254,0.9374544450875726
ionosphere,0.8486817309148899,0.8929959358791766,0.8632458267018823,0.8550078880199073,0.9404897734626602,0.9129448586526412,0.8860388766242698,0.8949017150818053,0.9053418342672824,0.89742035128151
iris,0.9562962962962964,0.9644444444444444,0.9674074074074072,0.9688888888888891,0.9725925925925928,0.9555555555555556,0.9644444444444442,0.9585185185185184,0.9592592592592594,0.9807407407407408
monk-2,0.9544740847805804,0.8939356762461207,0.933643447516185,0.96167536475927,1.0,0.970425010549835,1.0,0.966525281889552,0.9652782913956156,0.9157693530861579
newthyroid,0.9354094332567704,0.9596923241279848,0.9436648683296832,0.9364430318893222,0.9772688424763636,0.9653757812082688,0.9695235297259762,0.9684845894984242,0.9638240478606912,0.9596976657229848
sonar,0.8184056744929207,0.9017032532111864,0.8215941358761013,0.8857002949679279,0.9609908585634291,0.9337548340606598,0.8419095166612225,0.8520530000232449,0.8755427727963963,0.8846307456657087
wine,0.9581786226096796,0.9975115980369604,0.9906403832687332,0.9812807177074336,0.9975,0.9950037852317728,0.9862767868898236,0.9937653832687332,0.9993827160493828,0.9975115980369604
movement_libras,0.7420555786749379,0.8584014459133652,0.7814621913302476,0.7746794845641725,0.8075210262381788,0.7398717730262249,0.7042221159850609,0.7532516011172181,0.7732890369169336,0.6870706830713483
pima,0.7368342353797379,0.7424767656826414,0.7232341082288383,0.7385708489832111,0.7798041290581633,0.7310469872765447,0.7336521168115239,0.7348067222673013,0.7364009184979463,0.7384313594271517
vehicle,0.7139408993023619,0.7759342896229402,0.76134873187436,0.7760627793914979,0.8078485904197436,0.6908313059125839,0.6667949884924103,0.6728415590005802,0.7421751274988488,0.7244416653472056
vowel,0.9368125701459036,0.9332210998877664,0.8966329966329967,0.9482603815937148,0.9534231200897868,0.9325476992143658,0.9132435465768796,0.6901234567901234,0.8112233445566779,0.8498316498316498
wdbc,0.9685611106700348,0.9753955342062824,0.9738357127002246,0.9673869483330664,0.978713186093802,0.9666072227276716,0.9767596744071938,0.9611422755185148,0.971879525499918,0.9533305175991731
wisconsin,0.9726691439700892,0.9705539978545856,0.9611196565411232,0.9736455481966724,0.9749466243086646,0.9708807883279562,0.9720203212480959,0.9746216875997602,0.9627496425742632,0.9707179210186284
banana,0.8778792789922152,0.6745280541470035,0.8710657444388896,0.8781931953654208,0.8763057415821077,0.8725321525301748,0.8758875526719152,0.6575416293545321,0.6371076182680212,0.6368999522038423
digits,0.9877581316775228,0.9768750106681244,0.9792238161633738,0.9844189099307062,0.9970941794078468,0.9993197260908624,0.923704766660644,0.8344190141237325,0.9741568313632896,0.9761960775081788
letter,0.7092240273126077,0.7977304872091849,0.7184861747927644,0.8086212722988451,0.839321982376221,0.7251965473092861,0.550531032666244,0.33770653052112765,0.7563234112290343,0.6078339650511513
magic,0.8137448314123391,0.76002696870743,0.8147360832275643,0.8215104543096141,0.8440479444212853,0.8059210696129109,0.8010207657242404,0.7653996761782234,0.7825657887512081,0.7215544333838444
optdigits,0.9753499045629546,0.966678128449279,0.9719013978798624,0.9779149243118213,0.9934956151256664,0.9983234473557508,0.9397649620723488,0.8256789218080218,0.9785014056758649,0.9610538080573464
page-blocks,0.9487824586409264,0.9703101047473348,0.9624535675051226,0.9504167844815171,0.9652051335908544,0.9481700035824095,,0.9494937225359112,0.9636784754958824,0.9468463858816344
phoneme,0.8139580279758896,0.741910537278596,0.7942253313588278,0.8148851156898107,0.8130350613417547,0.8097445700860298,0.7703783639320629,0.7445728655496775,0.7759294820697444,0.7442703497208969
ring,0.6090846281618665,0.7422656027903931,0.7093058298857683,0.6139642841988883,0.9127629613862742,0.6421197572357263,0.8213215432600339,0.7485012331896573,0.8274773069506878,0.5659159142656567
satimage,0.8655310478386724,0.8599307777884764,0.8531176686772735,0.8670826235998395,0.8775934250307312,0.8648410178131771,0.8534618292809368,0.8267387925071233,0.832941675810833,0.5749474797735006
segment,0.8852905569007262,0.9312187247780468,0.9268442292171104,0.9011622276029054,0.9319330104923326,0.9186924939467314,0.8853268765133171,0.9052663438256658,0.9285633575464084,0.8696368038740921
spambase,0.8579718516132114,0.9270593959513528,0.8845396168665959,0.8652205819452847,0.9446870332155024,0.9297117303829489,0.9301977379990538,0.9137737531168292,0.9330927964939028,0.9275366278955876
texture,0.9473737373737376,0.9983838383838384,0.9787878787878788,0.9884848484848486,0.9807070707070707,0.9343434343434344,0.931010101010101,0.8945454545454545,0.9742424242424242,0.8594949494949494
thyroid,0.931328457077816,0.9407441933634056,0.9404351332924016,0.9363440734439604,0.9491546356986836,0.933641904415354,0.9388905512491424,0.946377630207192,0.941669881599124,0.9614952634493156
titanic,0.7594774316845084,0.7739772921948402,0.7717300105116321,0.7591631230138106,0.7658334573676967,0.7789398829400449,,0.7797639056601444,0.7821739388961352,0.7805021988738797
twonorm,0.9663892324432458,0.9780179279053998,0.970965827042346,0.9674393823681148,0.9826693722980296,0.9790683031118141,0.9785428339066748,0.9792182279804186,0.9720124287828714,0.9805687345259738
winequality-red,0.5884269416836666,0.5680638151476558,0.5882770906477939,0.6005874457023033,0.6018291980504465,0.5828675108715657,0.580505389077661,0.5518622572576728,0.5779315521293079,0.5672231412830071


==> results/basic-experiments-train-7nn.csv <==
,Euclidean,LDA,ITML,DMLMJ,NCA,LMNN,LSI,DML_eig,MCML,LDML
appendicitis,0.8763792459873085,0.8711382512131394,0.8669053284807763,0.8637912933930569,0.8952393617021276,0.8669606196341919,0.8857981056364315,0.8816207073534901,0.8795483389324374,0.8805902388951102
balance,0.8759173154577677,0.8993812300753177,0.9173313171056826,0.8940469276036463,0.9548464991189752,0.8956483477408623,0.9406229678862084,0.9027585476370914,0.9333275975710568,0.8961790140787501
bupa,0.6180396224458045,0.6441261279950212,0.6296120734363655,0.6363873042215538,0.7123814956954673,0.6186723368945131,0.6502396017010683,0.6109459599626594,0.5990415931957266,0.6125733845036823
cleveland,0.5593603000299872,0.5974437539027662,0.5847527227736818,0.5552655641110859,0.6371180465995077,0.5679860698004171,0.5742708967239804,0.6023352911558026,0.6075342669398253,0.5952401291705731
glass,0.6577624470888732,0.6288176127519013,0.6293623971784578,0.6976810651360357,0.6722234691486847,0.6303269069635886,0.6184779804559329,0.6183523562768737,0.6371489152554812,0.6303403474277539
hepatitis,0.8613260231097389,0.9416797972002486,0.8721691641477479,0.8848060968551031,0.9362389328359808,0.9333839796771496,0.8917510772396939,0.8777638433339764,0.8945092932021351,0.9402713464960232
ionosphere,0.8414051894233981,0.8977337994522436,0.8676792456657091,0.8458336042958491,0.9271864963691024,0.9085084321633458,0.8822433858208327,0.8920445722246626,0.9015463307872364,0.9066106645775616
iris,0.9637037037037036,0.9711111111111109,0.9688888888888888,0.9651851851851851,0.9711111111111111,0.9570370370370368,0.9614814814814814,0.9607407407407408,0.9644444444444444,0.9755555555555556
monk-2,0.8924917011362563,0.9137849987802285,0.9125735719328859,0.9477942282719268,1.0,0.9570467699157441,1.0,0.9631807225804522,0.9575622202425,0.9296954920096469
newthyroid,0.92920249986646,0.9581512739704076,0.9400539501095028,0.9333342235991668,0.9762299022488116,0.9658965867207948,0.9679691255808984,0.967958442390898,0.9633139255381656,0.9648576464932428
sonar,0.7874064538150695,0.90650192628371,0.8151969654149799,0.8723397526477991,0.9460260075827924,0.8750078605098993,0.8269588880039445,0.844023015083615,0.8712702645168632,0.8878307990070677
wine,0.9631633360967514,1.0,0.9912653832687331,0.9781440708404407,0.9975077160493828,0.9943787852317728,0.9850074728034806,0.9937615012811556,0.9987538819875776,1.0
movement_libras,0.7097783883214641,0.8452785485571827,0.7566927203705117,0.7055374568391533,0.7722950202770582,0.716103227321766,0.6548620716854445,0.7334223469548894,0.7583176481524414,0.6394523090343027
pima,0.7408852881389959,0.7553522581832479,0.7340812510979313,0.7355319843069023,0.7758996762671173,0.7381343951548816,0.7482621316179116,0.7390012380482337,0.7433438177057627,0.7460959654684924
vehicle,0.7097324455515864,0.7792225489218085,0.7620026584628554,0.7730381939814542,0.7976045984452792,0.6950306171089806,0.6644301812173059,0.6753341540741464,0.7399410477594532,0.7236513316894466
vowel,0.8895622895622897,0.8943883277216609,0.8548821548821548,0.9106621773288438,0.9223344556677888,0.8869809203142536,0.8809203142536475,0.6951739618406285,0.7821548821548822,0.8079685746352414
wdbc,0.9699256286168236,0.9755919933550103,0.9738353245234947,0.9646537065706982,0.9792987428676808,0.9714877508709464,0.9773467585559216,0.9646567613203958,0.9751986988017991,0.9527434394109322
wisconsin,0.9729946111858004,0.9716919444132044,0.9633976682463216,0.9697409871450551,0.976247705579556,0.9734834744980134,0.9747840244022814,0.9755975621793528,0.9653507423827992,0.9736460761240296
banana,0.8830141245886509,0.6866867373903298,0.8789259599061656,0.8839585107376541,0.8839576317278585,0.8790313312053971,0.8814421254456855,0.6649860731885531,0.6540909665262082,0.6528359602907324
digits,0.9847895853706168,0.9760099763728778,0.9777413076113138,0.9826883383467676,0.9953630699231221,0.9988876282257078,0.9211068931814534,0.8377579228014378,0.9737241974844312,0.9743429294265129
letter,0.7031508403306138,0.7846733804812929,0.7091984263742109,0.7967412537746763,0.8219688126830246,0.714209187237913,0.5545804518679665,0.3557897805310114,0.7441199650476753,0.5951710187199335
magic,0.8193500237079249,0.7716467440409986,0.8143275116119367,0.8260062086076984,0.8462082387074205,0.809598760291124,0.8039402699268878,0.7719401633110949,0.7898052678674009,0.7316570846381352
optdigits,0.9745637640049406,0.9679586389996999,0.9707184431042528,0.9758416474903416,0.9903423872799012,0.9985215693369632,0.9354225487286094,0.8293366175812358,0.978014050889802,0.95987445981371
page-blocks,0.9423563696028352,0.9709222471162836,0.9607188702276136,0.9471501135930278,0.9633690185380341,0.9437820291817741,,0.948677086501242,0.9601067227587275,0.9474583187281675
phoneme,0.812210642163887,0.7476656198807021,0.7942254370943453,0.8124188332264992,0.8151895321525121,0.8178632668325102,0.7784998074137194,0.7463186668487316,0.7773706578233388,0.7513558035507211
ring,0.5908414357381455,0.7534528634646123,0.6980447336927471,0.5914428810599134,0.9032290993958579,0.6285293038964929,0.8122368360972951,0.7584870656885562,0.8216206034116607,0.5694444427941852
satimage,0.8620846962537428,0.8658785461998718,0.8519092087248146,0.8625993327634641,0.8756119338340518,0.8647562959622046,0.8551008763999874,0.8240667440700408,0.8341482075210532,0.6013279116465003
segment,0.8812025827280063,0.9290314769975788,0.9244430992736078,0.90091606133979,0.9277966101694914,0.9088377723970944,0.8800282485875707,0.9076674737691686,0.9263841807909604,0.8662792574656981
spambase,0.8574881777874739,0.9323704982402854,0.8859912288378696,0.8615938815795869,0.9456508830000144,0.9241573332668148,0.9326091254867525,0.9164301843652112,0.9352667151745556,0.9289841599615996
texture,0.9450505050505049,0.9986868686868688,0.9779797979797981,0.9883838383838384,0.9804040404040404,0.942121212121212,0.9275757575757576,0.8916161616161616,0.9737373737373736,0.856969696969697
thyroid,0.9303252505716372,0.9417474001454336,0.9391229264825828,0.93433837543317,0.9477661032071808,0.9322546821164088,0.9363439544609322,0.9464535397241262,0.9409751377661636,0.9629617912467892
titanic,0.7619149313231098,0.7763257671964859,0.7880023778659673,0.7589105771539492,0.7740229827512349,0.7808063844344808,,0.7794803472204076,0.7832995416238282,0.7810267212422237
twonorm,0.9707404328559616,0.9801935281117578,0.9717909207031488,0.9714910146455532,0.9819940908650586,0.9800436595635396,0.9797434155836257,0.979743471904012,0.9721625789330216,0.9804936594508988
winequality-red,0.5752861000987032,0.5720178620817817,0.5824434154173671,0.594119696519959,0.5878632313781065,0.5734788995851575,0.5711250644479707,0.5521465482459416,0.5728577137827664,0.5686845209650981


==> results/ker-experiments-3nn-test.csv <==
,EUCLIDEAN,KPCA [Linear],KPCA [Poly-2],KPCA [Poly-3],KPCA [RBF],KPCA [Laplacian],KDA [Linear],KDA [Poly-2],KDA [Poly-3],KDA [RBF],KDA [Laplacian],KANMM [Linear],KANMM [Poly-2],KANMM [Poly-3],KANMM [RBF],KANMM [Laplacian],KDMLMJ [Linear],KDMLMJ [Poly-2],KDMLMJ [Poly-3],KDMLMJ [RBF],KDMLMJ [Laplacian],KLMNN [Linear],KLMNN [Poly-2],KLMNN [Poly-3],KLMNN [RBF],KLMNN [Laplacian]
appendicitis,0.8339393939393941,0.8339393939393941,0.8339393939393941,0.8248484848484849,0.8339393939393941,0.8546969696969698,0.8613636363636366,0.8813636363636366,0.8813636363636366,0.8713636363636365,0.8622727272727275,0.8646969696969699,0.84469696969697,0.84469696969697,0.8813636363636365,0.8904545454545456,0.8339393939393942,0.8248484848484849,0.8339393939393942,0.8339393939393941,0.8248484848484849,0.8322727272727274,0.8248484848484849,0.8331818181818184,0.8057575757575759,0.8422727272727274
balance,0.8082370543845953,0.8383684621389538,0.7823666406453291,0.8032123341139734,0.8428675513921415,0.8336338797814207,0.4597658079625292,0.6699609679937548,0.6150806661462399,0.7407168878480354,0.8899505594587561,0.7738524590163934,0.8058613062711423,0.8382916991933385,0.8559081446786365,0.8320192557897477,0.8144028103044496,0.9582838927920896,0.9711137132448608,0.9374381993234452,0.9519620088472548,0.8222326307572209,0.8367291178766587,0.9118826437678896,0.8736312776476709,0.8464363778298203
bupa,0.6546218487394958,0.6546218487394958,0.6661344537815126,0.666218487394958,0.6546218487394958,0.6862184873949579,0.5620168067226889,0.5191596638655462,0.5566386554621849,0.5244537815126051,0.5389915966386555,0.5963865546218488,0.6022689075630252,0.5908403361344539,0.6199159663865547,0.5794957983193277,0.6777310924369747,0.6375630252100841,0.6371428571428572,0.6310924369747899,0.6924369747899162,0.6574789915966386,0.6402521008403361,0.6516806722689076,0.6632773109243697,0.6467226890756302
cleveland,0.5468327572964671,0.5468327572964671,0.5432613287250384,0.5535291858678956,0.5468327572964671,0.5528379416282643,0.5541311443932411,0.5449942396313363,0.5485656682027649,0.5860455069124424,0.5474510368663593,0.5689573732718894,0.5653859447004608,0.5685109447004607,0.5657181259600613,0.5623617511520738,0.5605712365591397,0.5682680491551461,0.5774692780337942,0.5674395161290322,0.568849846390169,0.5736895161290322,0.5744518049155146,0.5628081797235023,0.5184763824884792,0.5325537634408603
glass,0.7015138967312881,0.7015138967312881,0.7102095489052012,0.7102095489052012,0.7015138967312881,0.7117519919693832,0.5971789321789321,0.6708344312692138,0.6543177112742331,0.6582988267770876,0.6630001882175794,0.6777765229939142,0.6677765229939142,0.6677765229939142,0.7026987263943786,0.6890435410000627,0.702027730723383,0.6910769182508313,0.6910176297132818,0.6715126419474245,0.7351879038835559,0.6907058159232073,0.6911892214066128,0.6827693079866993,0.6845947048120962,0.7334302653867871
hepatitis,0.8325396825396826,0.8325396825396826,0.8343253968253969,0.8343253968253969,0.8325396825396826,0.8436507936507937,0.8123015873015873,0.8140873015873016,0.8265873015873015,0.8325396825396825,0.8436507936507937,0.8732142857142857,0.8732142857142857,0.8732142857142857,0.8575396825396826,0.8575396825396826,0.8894841269841269,0.8672619047619048,0.8547619047619047,0.8547619047619047,0.8644841269841269,0.8408730158730158,0.8672619047619048,0.8404761904761905,0.8672619047619048,0.8845238095238095
ionosphere,0.8549999999999999,0.8549999999999999,0.8520588235294116,0.8491176470588234,0.8549999999999999,0.8885760971055088,0.7119514472455649,0.6695564892623717,0.697735760971055,0.763828197945845,0.7598225957049487,0.8517320261437907,0.8489542483660131,0.8461764705882352,0.9258216619981324,0.9457563025210084,0.8634920634920634,0.8607189542483659,0.8606349206349206,0.8666013071895424,0.931624649859944,0.8463352007469653,0.9080999066293184,0.8910270774976656,0.8969887955182072,0.9396311858076564
iris,0.9533333333333336,0.9533333333333336,0.9533333333333336,0.9533333333333336,0.9533333333333336,0.9533333333333336,0.8800000000000001,0.9533333333333336,0.9533333333333336,0.98,0.9333333333333332,0.9600000000000002,0.9600000000000002,0.9533333333333336,0.9533333333333336,0.9466666666666668,0.9600000000000002,0.9600000000000002,0.9533333333333336,0.9533333333333336,0.9533333333333336,0.9533333333333336,0.9533333333333336,0.9600000000000002,0.9466666666666668,0.9266666666666667
monk-2,0.965536595187758,0.9539615423336354,0.9677564683378638,0.96553911205074,0.9634249471458772,0.958504480016108,0.7294447800261754,0.7203488372093023,0.6880524514245445,0.8176205577368367,0.8385507902949764,0.6877806302224907,0.6529422128259339,0.643584516258935,0.9213958522098056,0.9930232558139536,0.9724604852511828,0.969918453639384,0.9862554112554112,0.9654837410651363,0.9908562367864692,0.9817099567099568,0.9863636363636364,0.9817124735729388,0.9863107822410148,1.0
newthyroid,0.953896103896104,0.953896103896104,0.9448051948051949,0.9448051948051949,0.953896103896104,0.9493506493506494,0.9538961038961038,0.9538961038961038,0.9538961038961038,0.9586580086580088,0.949134199134199,0.9396103896103896,0.9396103896103896,0.9396103896103896,0.958008658008658,0.9627705627705628,0.9493506493506494,0.9493506493506494,0.9448051948051949,0.9491341991341992,0.9489177489177488,0.9584415584415584,0.9632034632034632,0.967965367965368,0.9632034632034632,0.9625541125541126
sonar,0.8370129870129871,0.8370129870129871,0.8515367965367965,0.8515367965367965,0.8370129870129871,0.8560822510822511,0.5812770562770562,0.654069264069264,0.643160173160173,0.5948701298701299,0.6872943722943724,0.745108225108225,0.745108225108225,0.745108225108225,0.8225108225108226,0.8267748917748918,0.8461255411255412,0.8556493506493507,0.8560822510822511,0.8651731601731601,0.8753679653679652,0.7653030303030304,0.8701515151515151,0.8408658008658009,0.8704112554112553,0.8316017316017316
wine,0.9606746646026832,0.9606746646026832,0.9606746646026832,0.9606746646026832,0.9606746646026832,0.9613691090471276,0.9214245786033712,0.9047579119367046,0.9158690230478156,0.9367367561059512,0.9603822669418643,0.9262856897144824,0.931841245270038,0.931841245270038,0.9888544891640868,0.98359133126935,0.9606746646026832,0.9780357757137942,0.9724802201582388,0.9777433780529756,0.9780357757137942,0.9888888888888888,0.9830065359477124,0.9666322669418644,0.9888888888888888,0.9777433780529756
movement_libras,0.8139444720977822,0.8139444720977822,0.8070610032630938,0.7948387810408716,0.8139444720977822,0.8059498921519828,0.3715087661080693,0.5209247276146232,0.5187025053924009,0.7631607765057242,0.7600442453404126,0.4969763840495548,0.5006725291742714,0.4982335047840275,0.761553564515237,0.7566755157347491,0.8718284386925502,0.8251263757535534,0.8406819313091092,0.8219390520435816,0.8234356506830375,0.810681931309109,0.8315762402521983,0.8093540180299763,0.8375654001437974,0.7989331342293016
pima,0.7396616541353384,0.7396616541353384,0.7370471633629527,0.7318181818181818,0.7396616541353384,0.7175153793574848,0.696701982228298,0.6850478468899521,0.7150205058099794,0.6810321257689678,0.6784688995215311,0.7238721804511277,0.7251708817498291,0.7278024606971976,0.7134825700615175,0.7109022556390978,0.7383287764866713,0.7396274777853724,0.7513670539986329,0.7487012987012988,0.7408920027341079,0.7462235133287766,0.7461893369788106,0.7370813397129187,0.7370471633629527,0.7005126452494873
banana,0.8555852247441033,0.8555852247441033,0.8546506453048509,0.8546328437917223,0.8555852247441033,0.8574187805963508,0.6688117489986649,0.6642278593680463,0.6934312416555408,0.7030084557187359,0.6169470404984423,0.8583177570093459,0.8592701379617269,0.8611570983533602,0.7810235870048954,0.8177036048064086,0.8565020026702271,0.8546328437917223,0.8536804628393414,0.8425011125945707,0.762225189141077,0.8536982643524701,0.8508589230084558,0.8565554072096129,0.8565020026702271,0.8414241210502894
optdigits,0.9777322093461612,0.9777322093461612,0.9795581463048416,0.9777722896517284,0.9777322093461612,0.970668723787932,0.9146616643769884,0.9155930695880544,0.9164384996485676,0.9419849627244096,0.9350657917910642,0.9359909848621448,0.9359909848621448,0.9377393433901642,0.9565222272616741,0.9529819079364374,0.9752733491810612,0.980451292065244,0.9787088678228196,0.97774815449485,0.980497741524098,0.960770644087174,0.9760542287221714,0.9697280204358544,0.9671957070210798,0.9572458851552668
phoneme,0.7992849339951287,0.7992849339951287,0.7964555526975146,0.7973643303768485,0.7992849339951287,0.8002107011409935,0.6847458407563012,0.706891292819013,0.7067468823535016,0.7132548007151454,0.7270159510449316,0.7826593119742394,0.7845198173394179,0.7854543967786702,0.7724061689229315,0.7880610096506521,0.8030145982388115,0.8029544999857098,0.7964728597241674,0.7918254467277017,0.7845121165064576,0.8047810264178266,0.800133772201422,0.7854548731188532,0.7991732322221904,0.7835087853007769
satimage,0.8564967727503554,0.8564967727503554,0.8564968681236079,0.8580472557205072,0.8564967727503554,0.86121385482145,0.8053687596843945,0.8138444989414468,0.8122827192278924,0.8364789394645014,0.8496963250441866,0.8193453733648892,0.8185812858892876,0.8170480608167866,0.8535607532209484,0.8589245159140526,0.8689452325034841,0.8589715042556783,0.85804735109376,0.8527739768852889,0.8559105597484497,0.8473994143610304,0.856548090926833,0.8487114187943078,0.8425454856555186,0.8558943499787262
segment,0.9020408163265308,0.9020408163265308,0.9020408163265308,0.9,0.9020408163265308,0.9,0.8404761904761905,0.8363945578231291,0.8323129251700679,0.8112244897959183,0.8625850340136054,0.8346938775510205,0.8346938775510205,0.8326530612244898,0.8227891156462585,0.8687074829931971,0.9098639455782314,0.8768707482993197,0.8840136054421771,0.8738095238095239,0.9183673469387756,0.9153061224489796,0.9241496598639456,0.9224489795918368,0.9285714285714286,0.9517006802721087
spambase,0.8654805221502724,0.8654805221502724,0.8676544351937506,0.8676544351937506,0.8632582999280501,0.8110741083359031,0.8372052626169184,0.8348504471168671,0.8282803988076883,0.7151176893822593,0.7303330249768734,0.8807441669236302,0.8807441669236302,0.8807441669236302,0.8567324493781479,0.8849511768938226,0.8546993524514338,0.8740353582074212,0.8784314934731215,0.8826847569123242,0.8827793195600782,0.8914749717339913,0.9027268989618664,0.898187891869668,0.9049008120053448,0.8999331894336521
twonorm,0.9595002720841648,0.9595002720841648,0.9649056774895703,0.9642254670778164,0.9595002720841648,0.9567930346453836,0.9804280790857972,0.9777163069109378,0.9770406312352622,0.9797478686740432,0.9730001813894432,0.9810901505532379,0.9797478686740432,0.9790676582622893,0.9743379285325592,0.9682659169236352,0.9561218937057864,0.9635543261382188,0.9574641755849808,0.9675993107201162,0.9702884092145836,0.9689461273353892,0.9702884092145836,0.9682613821875568,0.9655677489570106,0.9635497914021404


==> results/ker-experiments-3nn-train.csv <==
,EUCLIDEAN,KPCA [Linear],KPCA [Poly-2],KPCA [Poly-3],KPCA [RBF],KPCA [Laplacian],KDA [Linear],KDA [Poly-2],KDA [Poly-3],KDA [RBF],KDA [Laplacian],KANMM [Linear],KANMM [Poly-2],KANMM [Poly-3],KANMM [RBF],KANMM [Laplacian],KDMLMJ [Linear],KDMLMJ [Poly-2],KDMLMJ [Poly-3],KDMLMJ [RBF],KDMLMJ [Laplacian],KLMNN [Linear],KLMNN [Poly-2],KLMNN [Poly-3],KLMNN [RBF],KLMNN [Laplacian]
appendicitis,0.8428700074654722,0.8428700074654722,0.8407866741321388,0.8355564109742442,0.8428700074654722,0.8438897443075775,0.8481224337439344,0.8491748320268757,0.850227463605823,0.8679579600597238,0.8564557670772676,0.8543943635684957,0.8543943635684957,0.8523110302351624,0.8763904441955954,0.8889786300858531,0.8491090425531915,0.8397230776409106,0.840742814483016,0.8575300951847705,0.8805242161254199,0.8355011198208286,0.8397121127286301,0.8355125513251214,0.8523002986188877,1.0
balance,0.8049738227671792,0.8217001152289626,0.7770756948637008,0.7923640006763197,0.8136961459831907,0.8288061953379957,0.4547076548080674,0.6756305228768242,0.6279970005626321,0.7497607385285314,0.8838891450028846,0.7764175507625013,0.7980960865260288,0.8224014763333916,0.8462335283894546,0.8327025178611592,0.829864693635917,0.9509372666635844,0.9696016280809342,0.9374308341446712,0.9491689409812843,0.8202696969717275,0.8426826883839423,0.9079048084583732,0.8865859002991396,0.9852470677367168
bupa,0.62318742868997,0.62318742868997,0.6235017114407218,0.6222134633336791,0.62318742868997,0.65603568094596,0.5623296338554091,0.5677751270615081,0.57585727621616,0.5526117622653253,0.5665117726376933,0.5903319157763718,0.5890384814853231,0.5832403277668291,0.5639176433979877,0.5735826159112125,0.6586049165024375,0.6254164505756663,0.6457079141167928,0.6247629913909345,0.7075282647028317,0.6437890260346437,0.6547349859973032,0.6627766829167099,0.6721252982055804,0.998710714656156
cleveland,0.5570905590609686,0.5570905590609686,0.5537392228752352,0.555224835113927,0.5570905590609686,0.5417382005048756,0.5301106386857493,0.5424791204656072,0.5480776684415786,0.5585214670014227,0.5394307465753059,0.5664459634237378,0.5705730430643418,0.5698225607529878,0.5559122800361151,0.5435844533417946,0.561564061484854,0.5514766379219789,0.5544561636107184,0.5473579855888809,0.549930688379286,0.5536831733736318,0.5862466260712516,0.6389823630061771,0.6753069690973792,0.9943817702796104
glass,0.6759954001409562,0.6759954001409562,0.6801379722851923,0.6801300416517989,0.6759954001409562,0.6931114252141589,0.6376375234882167,0.6723821146194784,0.6459097602776225,0.6474262142196964,0.6661368710143946,0.6884560821791949,0.6853469430090053,0.6874062939770894,0.6724215738701561,0.6848343720630514,0.6977963896770898,0.6957423298169251,0.7024919889832308,0.6702983403892204,0.7342345112667541,0.6790691190537013,0.7200746759082073,0.7289767654240441,0.7372480402359852,0.9890806099454408
hepatitis,0.8236869466417989,0.8236869466417989,0.8083885351683925,0.8111668488863163,0.8236869466417989,0.8403361952537142,0.8318865629086544,0.841648980641842,0.8471474585718269,0.8181509529015798,0.8111673848264627,0.8695457371320771,0.8709541878363025,0.8653980963406006,0.8363059253542564,0.8306916843526914,0.8834938474071217,0.8708574506399124,0.9179888310073532,0.8708183270092397,0.920824758290994,0.9777946598923832,1.0,1.0,1.0,1.0
ionosphere,0.8569176666926538,0.8569176666926538,0.8518493207556019,0.8493146486455994,0.8569176666926538,0.8882420554107252,0.6986483660801834,0.6749289792984638,0.6860060346996816,0.7641622409455735,0.7429355096535545,0.8512154174185481,0.8518543375235865,0.8502710417447069,0.9259186580034718,0.944915174471338,0.8752702526258009,0.8714697513926841,0.8774804574227566,0.8819198914375213,0.9398398215386996,0.8695560112796465,0.9670652731270468,0.9692704738326268,0.9838475916661438,1.0
iris,0.9533333333333334,0.9533333333333334,0.954074074074074,0.9548148148148148,0.9533333333333334,0.9518518518518516,0.8555555555555555,0.942962962962963,0.9488888888888892,0.9562962962962964,0.9362962962962964,0.9459259259259258,0.9503703703703704,0.9518518518518521,0.9451851851851852,0.9466666666666668,0.9592592592592594,0.9503703703703704,0.9555555555555556,0.9474074074074076,0.9592592592592594,0.9651851851851851,0.9681481481481482,0.965925925925926,0.9681481481481482,1.0
monk-2,0.95782129428977,0.9503675657640358,0.9603926611202735,0.9580810037055232,0.9480473189828396,0.9511434118404144,0.7047430529081868,0.7119059185763397,0.6995527447578702,0.8320517373420667,0.8459328568409481,0.6877611959061884,0.6365803890629639,0.6252600321965334,0.8996711713272812,0.9963996963822052,0.9709365025649179,0.9763402605486456,0.9863587304046584,0.9588588204435076,0.9938217142445538,0.9789096533198514,0.9873982645946179,0.9920262002858138,0.9989697347149709,1.0
newthyroid,0.942118476577106,0.942118476577106,0.9395384861919768,0.9385048875594252,0.942118476577106,0.948838203087442,0.9581459323754072,0.9576277976603814,0.9571123337428556,0.9638454142406924,0.9612547406655628,0.9390123390844506,0.9400459377170024,0.9410822071470542,0.961762192190588,0.9643475241707172,0.9441803322472091,0.94780193365739,0.942118476577106,0.9503845948400192,0.9612387158805621,0.9690053950109504,0.9700389936435021,0.9731291063511563,0.9741680465787084,1.0
sonar,0.8317405248740789,0.8317405248740789,0.836547700754976,0.837079615648593,0.8317405248740789,0.8392186530817483,0.6261073225696343,0.6287784278246147,0.6410922377311816,0.6057579917223019,0.6832214510562447,0.7499985318892017,0.7515999960850378,0.7521318803930133,0.8263728059389976,0.8450925338001924,0.9076028258686016,0.8696544862407432,0.8637949807738657,0.8691082572668426,0.933225824802998,0.9706479078809409,1.0,1.0,1.0,1.0
wine,0.9606825534272896,0.9606825534272896,0.9625460521461342,0.9606710521461344,0.9606825534272896,0.9669210521461344,0.9269671522180408,0.9169552141793732,0.9200725469600228,0.9644211000719068,0.9694095996950112,0.9325883190604956,0.9332056030111128,0.9325883190604956,0.9844019324756608,0.9825230016580508,0.9825192652563108,0.9793979537322782,0.9831403832687328,0.9819019813056932,0.99562106918239,0.9993788819875776,1.0,1.0,1.0,1.0
movement_libras,0.797237797006064,0.797237797006064,0.7866954130985621,0.7805826628312491,0.797237797006064,0.7775395249438934,0.3322038067142846,0.4953569672618348,0.4980904014244739,0.7419626323584634,0.7544348623004793,0.4684229653383662,0.4684110232574586,0.4689801600501234,0.7195968123731734,0.7376722493974961,0.8590990336738203,0.8118183018149756,0.8272405185333447,0.8124990004267085,0.8450957294421093,0.7945184120680295,0.8776625296572076,0.8924043261564051,0.9246377432794995,1.0
pima,0.7372715257271443,0.7372715257271443,0.7361123194164442,0.7377031695707821,0.7372715257271443,0.7181717039057076,0.6820035468408857,0.67534694628711,0.6653666463113692,0.6535020871150967,0.6650751194130983,0.717013752373623,0.7144111323958743,0.7141210694059879,0.7164369724701573,0.7076102323013476,0.7359703203031545,0.7381383686204963,0.7460947106898772,0.7455183490459499,0.7628823937829903,0.7378512334473787,0.7453715399479686,0.7397306826832186,0.7505792894606962,0.9968162083936324
banana,0.8543978508210502,0.8546070551523709,0.8549227295451673,0.8562848650994654,0.8545023431104861,0.853663767765612,0.6730521967004168,0.6622624613373035,0.6672989677128716,0.7037734791757086,0.649374749344863,0.8593215143141253,0.8603701730001154,0.8624666113623004,0.7854232706855727,0.8167743636793153,0.8554467292594892,0.8545023431104861,0.8551323733813859,0.8423287167006368,0.7643581305659175,0.854608593419513,0.8546092526768595,0.8547137449662955,0.8540837146953957,0.980197337699082
optdigits,0.9756490795649312,0.9756490795649312,0.97614394267637,0.9753534118755812,0.9756490795649312,0.9664805915540788,0.9186622444380644,0.9190591733386968,0.9198471725258146,0.9434065802997686,0.9386714115583727,0.9379827254915858,0.9387694469011736,0.9394594989933996,0.9558328803852664,0.9543530905855178,0.9767373219353288,0.9790990521942701,0.9813701549280311,0.9791011961269228,0.9857073168672053,0.9905360189659448,0.9999016715830876,0.9997039442259488,0.9998032463862372,1.0
phoneme,0.7957654794648034,0.7957654794648034,0.7940174594568121,0.7935050629683013,0.7957654794648034,0.7962801999635366,0.6960612644788509,0.7019257805189635,0.6929796015213513,0.7112833775003834,0.7271990264985192,0.7727410303648696,0.7726378322827652,0.7732545882071437,0.77355984968552,0.7880572506022865,0.7959710297448731,0.7940192554407959,0.7945331307067379,0.7898030490788318,0.7858974941012391,0.8021392197107888,0.7963855092821326,0.7850744503535616,0.7994643217229831,0.9829337514311096
satimage,0.8585486373790697,0.8585486373790697,0.858374957698891,0.8594105614317119,0.8585486373790697,0.8641528528216007,0.8104474994274552,0.8114858579402044,0.8097618662033673,0.8422607750577124,0.845273480745942,0.818897588529128,0.8186387448237129,0.8190694839653974,0.8535484757857834,0.8601893278208553,0.8707898289647621,0.8623413808555108,0.8622572570078255,0.8590637955817071,0.8680349274467314,0.8623387739311557,0.8682960815985206,0.8682924297381085,0.8803544350231494,0.9935381842207888
segment,0.8970581113801452,0.8970581113801452,0.8972962066182406,0.89681598062954,0.8970581113801452,0.9004358353510895,0.8360290556900726,0.827865213882163,0.8276190476190475,0.8187046004842614,0.8737489911218723,0.8309564164648909,0.8300121065375302,0.8300080710250202,0.8323446327683615,0.8723163841807912,0.9049556093623892,0.8965778853914447,0.8994511702986279,0.8879338175948345,0.9343543179983858,0.9244511702986279,0.9383777239709444,0.9405609362389024,0.941545601291364,0.998559322033898
spambase,0.8500084064369207,0.8500084064369207,0.8500084064369208,0.8504914982243605,0.8500084064369207,0.8328521948269622,0.8490416408237433,0.8323673681989776,0.8313976867571349,0.7263500702462444,0.7500052482097389,0.8777804202034654,0.8775388743097455,0.8777798381651672,0.8635315068041404,0.8987996171794593,0.8642590772254897,0.8850273875091199,0.8828575515523159,0.8830920988935211,0.9014566332847268,0.9369604748079591,0.9495267070316568,0.9459029281317994,0.9497630004877564,0.9990338164251208
twonorm,0.9609876005037294,0.9609876005037294,0.9636883883132944,0.9648886320679272,0.9609876005037294,0.9531848615306979,0.9765173275300808,0.9758419897767234,0.9758419897767234,0.976592289964383,0.9756169335126572,0.9798933967726166,0.9800434906023804,0.9804185280554372,0.976367402661476,0.9751668773049118,0.9616626003347684,0.9642883693896448,0.9624875813547982,0.9672896264606692,0.9810189596948786,0.977342815433588,0.9847698974293122,0.9800442227674034,0.9861953100887833,0.9915221485551567


==> results/ncm-experiments-test.csv <==
,Euclidean + NCM,NCMML,Euclidean + NCM (2 ctrd),NCMC (2 ctrd),Euclidean + NCM (3 ctrd),NCMC (3 ctrd)
appendicitis,0.8640909090909092,0.8440909090909093,0.6031818181818183,0.6246969696969698,0.78,0.7266666666666667
balance,0.7475227686703098,0.6864441842310696,0.6721883944834764,0.8225201665365599,0.6654944054124383,0.8222820712984648
bupa,0.6004201680672269,0.6407563025210085,0.6058823529411764,0.6260504201680672,0.5903361344537815,0.5826050420168067
cleveland,0.5377438556067589,0.5516772273425501,0.5050768049155145,0.5093394777265745,0.4871188556067588,0.5135224654377881
glass,0.4862071020766673,0.5290601668862538,0.5849607880042662,0.5372049689440994,0.5208234519104085,0.6421848924022837
hepatitis,0.8293650793650794,0.8688492063492064,0.8436507936507937,0.8373015873015873,0.7946428571428571,0.8672619047619048
ionosphere,0.7378478057889823,0.8797478991596638,0.8889822595704949,0.8764799253034546,0.8750933706816062,0.8886554621848738
iris,0.9133333333333332,0.9600000000000002,0.9666666666666668,0.9600000000000002,0.9466666666666668,0.9600000000000002
monk-2,0.8104852511829256,0.7923059498640893,0.8082125239101983,0.8038256317326085,0.7895449511728581,0.8237415685090104
newthyroid,0.9352813852813852,0.9634199134199134,0.9448051948051948,0.9725108225108224,0.968181818181818,0.9629870129870132
sonar,0.7017965367965368,0.7641558441558441,0.6929004329004329,0.7839177489177489,0.7437229437229437,0.7982034632034631
wine,0.949563553491572,0.9663054695562436,0.9659034227726178,0.9826044891640868,0.94327915376677,0.9704721362229104
movement_libras,0.5946518444776284,0.7575073281345058,0.676436037829766,0.785236989104585,0.7749975111996018,0.8373967147834744
pima,0.7279049897470949,0.7604408749145591,0.7382604237867396,0.664149008885851,0.7461038961038962,0.7253246753246754
vehicle,0.4491197150360667,0.779789862941329,0.5824877836105979,0.7219249791914935,0.6179006145029888,0.7244686920822084
vowel,0.5070707070707071,0.6383838383838385,0.5717171717171718,0.6868686868686869,0.5333333333333334,0.7292929292929293
wdbc,0.936769726039236,0.9649068792671336,0.9385889292196008,0.9736183130239392,0.9665078644888082,0.9701095410941146
wisconsin,0.9648318509753026,0.966237228181344,0.9502099477039356,0.9603548752401676,0.9486967337226908,0.9487186828008298
banana,0.5737071651090342,0.5558433466844683,0.6359056519804183,0.5859635068980864,0.7573742768135291,0.776617712505563
digits,0.8981696665780101,0.8083284435535146,0.9415326037977516,0.8586199407530788,0.9644119736061594,0.8554849619527305
letter,0.534169855553681,0.6868491741974843,0.528294139766772,0.6902884832059204,0.5714612465776291,0.7301771369288651
magic,0.7693570459015485,0.7751160915669044,0.7745813923989731,0.7861520730272452,0.7509577171550167,0.7751629364277478
optdigits,0.910464166942278,0.7978847179983699,0.9352148946206146,0.8185237315823558,0.9609215560213336,0.8641968717182131
page-blocks,0.8165765182141758,0.9576883365402616,0.8221175561225292,0.9071508402855398,0.8696807671085299,0.8953570950698622
phoneme,0.7399708956148123,0.7538001625907824,0.7667554247207853,0.7159211942801071,0.7149096859012833,0.7048347734684869
ring,0.7723593954178807,0.7784040752161558,0.7601197108627596,0.7012739523525717,0.7750625916972993,0.6636226556648416
satimage,0.7844278003407122,0.8255824663259276,0.7921773049056737,0.8123802120420034,0.7844707242693578,0.8007923778682071
segment,0.8367346938775511,0.9037414965986396,0.8452380952380952,0.8976190476190476,0.8030612244897959,0.8874149659863946
spambase,0.8827752081406105,0.9154404358104636,0.8762997224791859,0.9241401994038444,0.8893493678692568,0.9112313701305376
texture,0.7372727272727273,0.9781818181818182,0.85,0.9581818181818182,0.89,0.9654545454545456
thyroid,0.43948181764962574,0.8082404657747124,0.5558145336398761,0.6922683766005684,0.5630761647028771,0.7358685644644549
titanic,0.745910113468528,0.7854406900353462,0.6516925045124695,0.6550993412389042,0.6824307789942861,0.7350218167570504
twonorm,0.982450571376746,0.9797478686740432,0.9723245057137676,0.9790721929983672,0.9743469980047162,0.9777253763830946
winequality-red,0.3371239721743683,0.4359811585569072,0.3838154756858317,0.3870352615693534,0.3582174120797819,0.37389670810832143


==> results/ncm-experiments-train.csv <==
,Euclidean + NCM,NCMML,Euclidean + NCM (2 ctrd),NCMC (2 ctrd),Euclidean + NCM (3 ctrd),NCMC (3 ctrd)
appendicitis,0.8365759145203434,0.8512362355356476,0.6479889884285182,0.6248282941396044,0.8102027342291899,0.7557505132512132
balance,0.7496899449719722,0.6865778438760352,0.7004458170367774,0.8280932030100244,0.7160921847335362,0.8321810023869973
bupa,0.5996784565916399,0.66280365107354,0.6270666943263147,0.6247899595477647,0.6589544653044289,0.6409055077274142
cleveland,0.5742273091918896,0.6296158515556936,0.5727111714139349,0.6280981376351209,0.6203248718175061,0.6435442064688403
glass,0.5218484513310019,0.6221212568968515,0.6479385386219902,0.5877959673020037,0.6427030452337117,0.7461094188234344
hepatitis,0.8500024117306579,0.9832344523763588,0.8792304435440649,0.9513835294874268,0.8986379081184208,0.9833121636975584
ionosphere,0.7445328257619116,0.9313014503942108,0.9186160660806272,0.9018477995625304,0.9062721705967322,0.947759288943652
iris,0.9318518518518518,0.9814814814814816,0.9696296296296296,0.9711111111111109,0.9696296296296298,0.98
monk-2,0.8078771965232093,0.7950084636518261,0.8071040006469208,0.8112170908006119,0.8127245483957115,0.8457313261125574
newthyroid,0.935919555579296,0.9798434912664922,0.9498824849099942,0.9741627049837082,0.9695048341434752,0.9757117675337856
sonar,0.7265288844682442,0.9257335048576116,0.7120760065428804,0.9219957253507256,0.836067108568017,0.9412416485905524
wine,0.9687923636701664,1.0,0.9825269813056934,0.9918903832687332,0.976276835719856,0.9912653832687328
movement_libras,0.6358293066409265,0.8176750141236229,0.7777445450657557,0.8803634302891427,0.871760039371748,0.9420057288069262
pima,0.7337970437415825,0.7717001413717239,0.7565102097153324,0.672021573826991,0.7521695122257263,0.7322070301063215
vehicle,0.4545572280057632,0.7998352490875881,0.6066400381419348,0.7429776960451313,0.6537948959735349,0.7558525766873451
vowel,0.5367003367003366,0.6689113355780023,0.6087542087542086,0.7272727272727273,0.5732884399551066,0.7690235690235689
wdbc,0.9388808042330428,0.9794932924253176,0.9548861615487539,0.9796893693578028,0.9703158773610682,0.981056940564167
wisconsin,0.9648605523736612,0.9681144403780856,0.9586779821962944,0.9655104335298186,0.9515208555380956,0.9541325302302898
banana,0.576942474302698,0.557131461408723,0.641723078951561,0.5846988567378846,0.7516763266180646,0.7828028326090659
digits,0.9066322517377614,0.8047796105232118,0.9521440917987828,0.8664500589948911,0.972362531954322,0.88935944630972
letter,0.5707402390358107,0.711495314824998,0.5895519405866148,0.7251007274495177,0.660195134554065,0.7825303497732186
magic,0.7712391951103356,0.7790041023708454,0.7786540443063078,0.7947104462904716,0.7600858236044453,0.7820404289238223
optdigits,0.9173819472746606,0.8018286240317938,0.9479388248597,0.8542397797816568,0.967560725716356,0.8923189468882315
page-blocks,0.8133882055138246,0.9636773323665576,0.8219651718761186,0.9090977425797276,0.8680794174106463,0.8966371688085809
phoneme,0.7417003400636618,0.7587622549961509,0.7683220154643426,0.7084891184430855,0.7207337114782821,0.7091139044046534
ring,0.7780789050695371,0.7819074533119779,0.8002232969184417,0.7197567634136487,0.8160677514885386,0.6844618327861556
satimage,0.7868297183982051,0.847860660629977,0.8052837792041073,0.8342522920000685,0.8244920485331528,0.8362257416104752
segment,0.8460774818401935,0.9437086359967716,0.8596166263115415,0.9203268765133172,0.8581113801452785,0.9242292171105732
spambase,0.8874370232447493,0.9584551773434054,0.8816410774163081,0.9400947256760488,0.8985534206165294,0.933576473138228
texture,0.7445454545454546,0.9912121212121212,0.8586868686868687,0.9694949494949494,0.907979797979798,0.975959595959596
thyroid,0.4532313968950306,0.8163767174400167,0.5724948330286705,0.6875210047341784,0.5959899044242988,0.7469368468539762
titanic,0.7540112564066952,0.7825758943282691,0.6746676827027424,0.5624545566190797,0.5630446826671482,0.7279959471895348
twonorm,0.9807937344696532,0.9854452351826696,0.9799684155273052,0.9847701790312442,0.9787683407338322,0.9855203102577444
winequality-red,0.3519558014234904,0.4535466927349152,0.40677903870143134,0.4031680134562361,0.3940628167826604,0.4024034425007896

